Recycling Samples in the Multigrid Multilevel (Quasi-)Monte Carlo Method

The Multilevel Monte Carlo method is an efficient variance reduction technique. It uses a sequence of coarse approximations to reduce the computational cost in uncertainty quantification applications. The method is nowadays often considered to be the method of choice for solving PDEs with random coefficients when many uncertainties are involved. When using Full Multigrid to solve the deterministic problem, coarse solutions obtained by the solver can be recycled as samples in the Multilevel Monte Carlo method, as was pointed out by Kumar, Oosterlee and Dwight [Int. J. Uncertain. Quantif., 7 (2017), pp. 57--81]. In this article, an alternative approach is considered, using Quasi-Monte Carlo points, to speed up convergence. Additionally, our method comes with an improved variance estimate which is also valid in case of the Monte Carlo based approach. The new method is illustrated on the example of an elliptic PDE with lognormal diffusion coefficient. Numerical results for a variety of random fields with different smoothness parameters in the Mat\'ern covariance function show that sample recycling is more efficient when the input random field is nonsmooth.

==> data/params.dat <==
0.1	0.5	3500
0.3	0.5 1000
0.5	0.5	500
0.1	1.0	3500
0.3	1.0	1000
0.5	1.0	500
0.1	2.0	1000
0.3	2.0	250
0.5	2.0	100


==> plot_data/AX.txt <==
4.216965e-05 1.000000e-03 3.926316e+02 100000 
3.162278e-05 1.000000e-03 9.175280e+01 100000 
1.000000e-05 1.000000e-03 8.240528e+01 100000 
4.216965e-05 1.000000e-03 100 100000 
1.000000e-05 1.000000e-03 10 100000 
7.498942e-06 1.000000e-03 10 100000 
1.000000e-05 1.000000e-03 6.190677e+01 100000 
5.623413e-06 1.000000e-03 10 100000 
5.623413e-06 1.000000e-03 10 100000 


==> plot_data/AX_times.txt <==
4.216965e-05 1.000000e-03 3.926316e+02 100000 
3.162278e-05 1.000000e-03 9.175280e+01 100000 
1.000000e-05 1.000000e-03 8.240528e+01 100000 
4.216965e-05 1.000000e-03 100 100000 
1.000000e-05 1.000000e-03 10 100000 
7.498942e-06 1.000000e-03 10 100000 
1.000000e-05 1.000000e-03 6.190677e+01 100000 
5.623413e-06 1.000000e-03 10 100000 
4.216965e-06 1.000000e-03 10 1.199914e+05 


==> plot_data/case_1_1_cost.txt <==
  0.00100000 380.07160380
  0.00074989 642.07750730
  0.00056234 1125.96249228
  0.00042170 1325.10596477
  0.00031623 2812.46810603
  0.00023714 3782.79673961
  0.00017783 7420.44538379
  0.00013335 13481.12659932
  0.00010000 25307.19962077
  0.00007499 27352.39317482
  0.00005623 41257.73788725
  0.00004217 60553.29268831
  0.00003162   0.00000000


==> plot_data/case_1_1_times.txt <==
  0.00100000 392.63158476
  0.00074989 654.67933149
  0.00056234 1138.61871511
  0.00042170 1338.02830611
  0.00031623 2825.69202025
  0.00023714 3802.96872753
  0.00017783 7441.85764700
  0.00013335 13504.52556486
  0.00010000 25333.25506199
  0.00007499 27379.43683048
  0.00005623 41318.78546311
  0.00004217 60616.69718117


==> plot_data/case_1_2_cost.txt <==
  0.00100000 962.32798792
  0.00074989 1316.76646287
  0.00056234 1628.26557894
  0.00042170 4425.98024400
  0.00031623 7128.01208633
  0.00023714 12822.54283237
  0.00017783 14727.66160592
  0.00013335 20416.91585408
  0.00010000 29250.68392890
  0.00007499 60827.65436624
  0.00005623   0.00000000


==> plot_data/case_1_2_times.txt <==
  0.00100000 975.72012298
  0.00074989 1330.40044989
  0.00056234 1642.04655209
  0.00042170 4440.19054654
  0.00031623 7142.77706405
  0.00023714 12845.57950541
  0.00017783 14751.16010486
  0.00013335 20441.12888721
  0.00010000 29275.66427066
  0.00007499 60855.10015278


==> plot_data/case_1_3_cost.txt <==
  0.00100000 657.40124724
  0.00074989 1177.47244354
  0.00056234 2098.27268439
  0.00042170 3717.74328103
  0.00031623 6643.22779860
  0.00023714 12945.99062335
  0.00017783 23503.30388020
  0.00013335 42989.28837981
  0.00010000 80518.67394725
  0.00007499   0.00000000


==> plot_data/case_1_3_times.txt <==
  0.00100000 666.40790151
  0.00074989 1186.67744719
  0.00056234 2107.95448935
  0.00042170 3728.25285702
  0.00031623 6655.06946715
  0.00023714 12967.81372763
  0.00017783 23529.31323877
  0.00013335 43022.14394506
  0.00010000 80562.90968386


==> plot_data/case_1_fractions.txt <==
72
42
32
38
17
35
1
0


==> plot_data/case_1_rates_E.txt <==
  0.00000000  -4.24800665
  1.00000000  -3.97392378
  2.00000000  -3.86436347
  3.00000000  -3.82521705
  4.00000000  -3.81317703
  5.00000000  -3.81063119


==> plot_data/case_1_rates_V.txt <==
  0.00000000 -10.05963683
  1.00000000 -11.28621935
  2.00000000 -11.97119774
  3.00000000 -12.18519932
  4.00000000 -12.23052876
  5.00000000 -12.23411118


==> plot_data/case_1_rates_dE.txt <==
  1.00000000  -6.49985050
  2.00000000  -7.63908336
  3.00000000  -9.05146571
  4.00000000 -10.63582566
  5.00000000 -12.34846136


==> plot_data/case_1_rates_dV.txt <==
  1.00000000 -10.12683672
  2.00000000 -12.09365309
  3.00000000 -14.16996437
  4.00000000 -16.16770253
  5.00000000 -18.21576575


==> plot_data/case_1_samples.txt <==
0 2.62144000e+06
7 1.60000000e+02


==> plot_data/case_1_samples_orig.txt <==
  0.00000000 466364.00000000
  1.00000000 335292.00000000
  2.00000000 139772.00000000
  3.00000000 44480.00000000
  4.00000000 16896.00000000
  5.00000000 2948.00000000
  6.00000000 1028.00000000
  7.00000000   8.00000000


==> plot_data/case_1_samples_reused.txt <==
  0.00000000 335292.00000000
  1.00000000 139772.00000000
  2.00000000 44480.00000000
  3.00000000 16896.00000000
  4.00000000 2948.00000000
  5.00000000 1028.00000000
  6.00000000   8.00000000
  7.00000000   0.00000000


==> plot_data/case_2_1_cost.txt <==
  0.00100000  90.89584523
  0.00074989 127.23529166
  0.00056234 315.49489690
  0.00042170 649.19475340
  0.00031623 1167.41987129
  0.00023714 1254.33984053
  0.00017783 2675.98226849
  0.00013335 3419.59510194
  0.00010000 5314.92100024
  0.00007499 13023.21804689
  0.00005623 20242.51767128
  0.00004217 29679.44450627
  0.00003162 43202.22128784
  0.00002371   0.00000000


==> plot_data/case_2_1_times.txt <==
  0.00100000  91.75279860
  0.00074989 128.09129134
  0.00056234 316.49581842
  0.00042170 651.27202738
  0.00031623 1169.90739005
  0.00023714 1256.98936834
  0.00017783 2679.49194320
  0.00013335 3426.73906847
  0.00010000 5323.45233065
  0.00007499 13035.36232301
  0.00005623 20257.63166962
  0.00004217 29706.64456837
  0.00003162 43235.19185970


==> plot_data/case_2_2_cost.txt <==
  0.00100000 245.59975793
  0.00074989 504.65850699
  0.00056234 728.32569664
  0.00042170 1414.78649848
  0.00031623 1741.24099916
  0.00023714 3204.13952769
  0.00017783 5562.61864440
  0.00013335 12020.99689041
  0.00010000 21353.35715985
  0.00007499 23321.13358849
  0.00005623 30340.97371775
  0.00004217 40365.71535652
  0.00003162 95314.91860236
  0.00002371   0.00000000


==> plot_data/case_2_2_times.txt <==
  0.00100000 246.21749970
  0.00074989 505.36939781
  0.00056234 729.15902881
  0.00042170 1416.61166813
  0.00031623 1743.28151558
  0.00023714 3206.54804616
  0.00017783 5565.36638127
  0.00013335 12024.94214552
  0.00010000 21362.55386120
  0.00007499 23332.25595416
  0.00005623 30353.63519522
  0.00004217 40380.19301548
  0.00003162 95338.43710205


==> plot_data/case_2_3_cost.txt <==
  0.00100000 180.75288283
  0.00074989 322.72627606
  0.00056234 582.00216660
  0.00042170 1031.71702849
  0.00031623 2063.11768642
  0.00023714 3799.21467111
  0.00017783 7173.88660089
  0.00013335 14422.59691153
  0.00010000 32832.77463703
  0.00007499 74798.64123274
  0.00005623   0.00000000


==> plot_data/case_2_3_times.txt <==
  0.00100000 182.06367802
  0.00074989 324.28289209
  0.00056234 583.98511268
  0.00042170 1034.42347242
  0.00031623 2067.89898787
  0.00023714 3806.08413603
  0.00017783 7184.38809940
  0.00013335 14439.44928439
  0.00010000 32864.04190631
  0.00007499 74849.39603276


==> plot_data/case_2_fractions.txt <==
45
32
46
44
23
12
0


==> plot_data/case_2_rates_E.txt <==
  0.00000000  -4.08550608
  1.00000000  -3.83592544
  2.00000000  -3.75610147
  3.00000000  -3.72854085
  4.00000000  -3.72295596
  5.00000000  -3.72880654


==> plot_data/case_2_rates_V.txt <==
  0.00000000  -9.10054275
  1.00000000  -9.37865012
  2.00000000  -9.49747806
  3.00000000  -9.49956328
  4.00000000  -9.50532686
  5.00000000  -9.50773595


==> plot_data/case_2_rates_dE.txt <==
  1.00000000  -6.50147762
  2.00000000  -7.93482135
  3.00000000  -9.65069378
  4.00000000 -11.40827640
  5.00000000 -13.49379294


==> plot_data/case_2_rates_dV.txt <==
  1.00000000 -10.68900674
  2.00000000 -12.41453138
  3.00000000 -14.31282525
  4.00000000 -16.34857190
  5.00000000 -18.47197471


==> plot_data/case_2_samples.txt <==
0 1.38662400e+07
6 2.04800000e+04


==> plot_data/case_2_samples_orig.txt <==
  0.00000000 1260384.00000000
  1.00000000 567072.00000000
  2.00000000 182912.00000000
  3.00000000 84608.00000000
  4.00000000 37376.00000000
  5.00000000 8704.00000000
  6.00000000 1024.00000000


==> plot_data/case_2_samples_reused.txt <==
  0.00000000 567072.00000000
  1.00000000 182912.00000000
  2.00000000 84608.00000000
  3.00000000 37376.00000000
  4.00000000 8704.00000000
  5.00000000 1024.00000000
  6.00000000   0.00000000


==> plot_data/case_3_1_cost.txt <==
  0.00100000  81.91120567
  0.00074989 140.36555523
  0.00056234 166.07405906
  0.00042170 235.50293965
  0.00031623 430.98089873
  0.00023714 550.89044017
  0.00017783 1488.66888970
  0.00013335 1853.94798454
  0.00010000 2893.58022630
  0.00007499 4421.08650202
  0.00005623 8005.64650492
  0.00004217 15377.79688849
  0.00003162 22331.66135515
  0.00002371 36446.09123407
  0.00001778 45200.03833800
  0.00001334   0.00000000


==> plot_data/case_3_1_times.txt <==
  0.00100000  82.40528043
  0.00074989 140.96369824
  0.00056234 166.74214573
  0.00042170 236.77557633
  0.00031623 432.48172690
  0.00023714 552.70775344
  0.00017783 1491.40055296
  0.00013335 1857.12823714
  0.00010000 2897.72088600
  0.00007499 4428.88328494
  0.00005623 8015.70197383
  0.00004217 15395.84701316
  0.00003162 22364.42753997
  0.00002371 36490.53992949
  0.00001778 45252.09044896


==> plot_data/case_3_2_cost.txt <==
  0.00100000 109.59155176
  0.00074989 153.98558358
  0.00056234 358.07222311
  0.00042170 556.86801566
  0.00031623 803.61489098
  0.00023714 1399.92480131
  0.00017783 2137.33614392
  0.00013335 4219.27343274
  0.00010000 5495.12358296
  0.00007499 8368.31134603
  0.00005623 15412.74844647
  0.00004217 25755.26579671
  0.00003162 59930.30240517
  0.00002371   0.00000000


==> plot_data/case_3_2_times.txt <==
  0.00100000 110.12388460
  0.00074989 154.57039641
  0.00056234 358.80587457
  0.00042170 557.72070307
  0.00031623 805.26182327
  0.00023714 1401.78699617
  0.00017783 2139.68268309
  0.00013335 4222.35726585
  0.00010000 5498.62172475
  0.00007499 8375.59330351
  0.00005623 15422.41004985
  0.00004217 25767.22798133
  0.00003162 59953.62004579


==> plot_data/case_3_3_cost.txt <==
  0.00100000 124.92763025
  0.00074989 221.31031898
  0.00056234 407.42282576
  0.00042170 776.55461829
  0.00031623 1464.94195946
  0.00023714 2777.40182907
  0.00017783 5488.76697683
  0.00013335 11708.91758662
  0.00010000 28896.17854942
  0.00007499 75050.37679277
  0.00005623   0.00000000


==> plot_data/case_3_3_times.txt <==
  0.00100000 126.01958026
  0.00074989 222.70048359
  0.00056234 409.32761020
  0.00042170 779.85992499
  0.00031623 1469.73475020
  0.00023714 2784.77628004
  0.00017783 5500.87423355
  0.00013335 11728.95874697
  0.00010000 28931.64466823
  0.00007499 75109.49304550


==> plot_data/case_3_fractions.txt <==
59
32
44
28
41
6
0
0


==> plot_data/case_3_rates_E.txt <==
  0.00000000  -3.91512336
  1.00000000  -3.70031435
  2.00000000  -3.63496570
  3.00000000  -3.61779913
  4.00000000  -3.61002141
  5.00000000  -3.61547083


==> plot_data/case_3_rates_V.txt <==
  0.00000000  -8.29378259
  1.00000000  -8.37849310
  2.00000000  -8.41244339
  3.00000000  -8.42864291
  4.00000000  -8.41390873
  5.00000000  -8.39553112


==> plot_data/case_3_rates_dE.txt <==
  1.00000000  -6.55242071
  2.00000000  -8.09634003
  3.00000000  -9.85821029
  4.00000000 -11.69703446
  5.00000000 -13.77684298


==> plot_data/case_3_rates_dV.txt <==
  1.00000000 -10.85746605
  2.00000000 -12.49441594
  3.00000000 -14.40375053
  4.00000000 -16.46438223
  5.00000000 -19.41116120


==> plot_data/case_3_samples.txt <==
0 1.47532600e+07
7 2.00000000e+01


==> plot_data/case_3_samples_orig.txt <==
  0.00000000 1794559.00000000
  1.00000000 1056896.00000000
  2.00000000 341886.00000000
  3.00000000 149375.00000000
  4.00000000 41088.00000000
  5.00000000 16896.00000000
  6.00000000 1024.00000000
  7.00000000   1.00000000


==> plot_data/case_3_samples_reused.txt <==
  0.00000000 1056896.00000000
  1.00000000 341886.00000000
  2.00000000 149375.00000000
  3.00000000 41088.00000000
  4.00000000 16896.00000000
  5.00000000 1024.00000000
  6.00000000   1.00000000
  7.00000000   0.00000000


==> plot_data/case_4_1_cost.txt <==
  0.00100000 231.26701843
  0.00074989 305.25564683
  0.00056234 593.24022226
  0.00042170 1354.11317896
  0.00031623 1836.86100311
  0.00023714 3349.82968119
  0.00017783 4050.84633007
  0.00013335 7788.11289687
  0.00010000 9092.92392589
  0.00007499 19859.82414246
  0.00005623 28206.74492911
  0.00004217 56738.79259278
  0.00003162   0.00000000


==> plot_data/case_4_1_times.txt <==
  0.00100000 232.26500678
  0.00074989 306.23977213
  0.00056234 596.01852422
  0.00042170 1357.37095323
  0.00031623 1840.29936002
  0.00023714 3353.72393096
  0.00017783 4055.32860268
  0.00013335 7800.77429953
  0.00010000 9106.28109204
  0.00007499 19876.66490119
  0.00005623 28226.16329658
  0.00004217 56764.98391009


==> plot_data/case_4_2_cost.txt <==
  0.00100000 645.85758449
  0.00074989 1063.05916842
  0.00056234 1534.51375795
  0.00042170 2367.62960801
  0.00031623 4125.79352722
  0.00023714 5015.35397049
  0.00017783 10609.01771379
  0.00013335 18347.65665457
  0.00010000 27133.65502598
  0.00007499 37103.68886423
  0.00005623 76295.28493022
  0.00004217   0.00000000


==> plot_data/case_4_2_times.txt <==
  0.00100000 646.97723082
  0.00074989 1064.29523119
  0.00056234 1537.85536766
  0.00042170 2371.19547329
  0.00031623 4129.65732347
  0.00023714 5019.54159100
  0.00017783 10614.30161727
  0.00013335 18361.73208811
  0.00010000 27148.54714026
  0.00007499 37120.44737940
  0.00005623 76316.01826319


==> plot_data/case_4_3_cost.txt <==
  0.00100000 509.97286534
  0.00074989 932.78421374
  0.00056234 1708.81917320
  0.00042170 3003.96997352
  0.00031623 5357.27946998
  0.00023714 9645.39086123
  0.00017783 17518.83877258
  0.00013335 32954.17820589
  0.00010000 61305.25659308
  0.00007499   0.00000000


==> plot_data/case_4_3_times.txt <==
  0.00100000 512.29035594
  0.00074989 935.38696410
  0.00056234 1713.83009608
  0.00042170 3009.66069131
  0.00031623 5364.10796727
  0.00023714 9654.28453371
  0.00017783 17530.89382418
  0.00013335 32978.59346153
  0.00010000 61338.94963538


==> plot_data/case_4_fractions.txt <==
70
27
40
14
23
12
0


==> plot_data/case_4_rates_E.txt <==
  0.00000000  -4.25650606
  1.00000000  -3.97366753
  2.00000000  -3.86404630
  3.00000000  -3.83134607
  4.00000000  -3.81996834
  5.00000000  -3.82008716


==> plot_data/case_4_rates_V.txt <==
  0.00000000 -10.02128891
  1.00000000 -11.22433398
  2.00000000 -11.74606597
  3.00000000 -11.86355493
  4.00000000 -11.87735187
  5.00000000 -11.92091200


==> plot_data/case_4_rates_dE.txt <==
  1.00000000  -6.46021507
  2.00000000  -7.62085780
  3.00000000  -9.26392646
  4.00000000 -11.11881742
  5.00000000 -13.08707895


==> plot_data/case_4_rates_dV.txt <==
  1.00000000 -10.16053250
  2.00000000 -12.43210293
  3.00000000 -15.07341720
  4.00000000 -17.93482755
  5.00000000 -20.95553499


==> plot_data/case_4_samples.txt <==
0 5.13856000e+06
6 5.12000000e+03


==> plot_data/case_4_samples_orig.txt <==
  0.00000000 865136.00000000
  1.00000000 608208.00000000
  2.00000000 163840.00000000
  3.00000000 65536.00000000
  4.00000000 9312.00000000
  5.00000000 2176.00000000
  6.00000000 256.00000000


==> plot_data/case_4_samples_reused.txt <==
  0.00000000 608208.00000000
  1.00000000 163840.00000000
  2.00000000 65536.00000000
  3.00000000 9312.00000000
  4.00000000 2176.00000000
  5.00000000 256.00000000
  6.00000000   0.00000000


==> plot_data/case_5_1_cost.txt <==
  0.00100000  39.09723411
  0.00074989  78.61432435
  0.00056234  91.28971177
  0.00042170 208.52857101
  0.00031623 229.29590165
  0.00023714 560.53857018
  0.00017783 664.35938285
  0.00013335 855.02463409
  0.00010000 1579.22232344
  0.00007499 1967.56480103
  0.00005623 4017.92187918
  0.00004217 5374.02011548
  0.00003162 10713.33608464
  0.00002371 19648.81939928
  0.00001778 24326.06415983
  0.00001334 40051.72716616
  0.00001000 48643.51183980
  0.00000750   0.00000000


==> plot_data/case_5_1_times.txt <==
  0.00100000  39.66149525
  0.00074989  79.25796602
  0.00056234  92.01431935
  0.00042170 209.34882322
  0.00031623 230.19943288
  0.00023714 562.73284339
  0.00017783 666.71149177
  0.00013335 857.69938575
  0.00010000 1582.73701479
  0.00007499 1971.61981053
  0.00005623 4026.87846928
  0.00004217 5384.49059509
  0.00003162 10729.60756982
  0.00002371 19671.84735407
  0.00001778 24352.56001871
  0.00001334 40104.02201974
  0.00001000 48708.00883077


==> plot_data/case_5_2_cost.txt <==
  0.00100000 105.21126996
  0.00074989 147.20018627
  0.00056234 177.79463887
  0.00042170 388.17532214
  0.00031623 611.58503762
  0.00023714 836.87864467
  0.00017783 1507.60891919
  0.00013335 2343.56987647
  0.00010000 3925.91984474
  0.00007499 6212.49737023
  0.00005623 8470.98151859
  0.00004217 14421.27568543
  0.00003162 22265.94956737
  0.00002371 30339.24871879
  0.00001778 38947.26637620
  0.00001334 82090.73551080
  0.00001000   0.00000000


==> plot_data/case_5_2_times.txt <==
  0.00100000 105.80986022
  0.00074989 147.83771394
  0.00056234 178.50332914
  0.00042170 388.97874682
  0.00031623 612.58220757
  0.00023714 838.92612461
  0.00017783 1509.87605131
  0.00013335 2346.31999295
  0.00010000 3929.35692216
  0.00007499 6219.83633128
  0.00005623 8478.95239696
  0.00004217 14431.33934128
  0.00003162 22278.94550182
  0.00002371 30354.90728402
  0.00001778 38967.57898982
  0.00001334 82138.71742983


==> plot_data/case_5_3_cost.txt <==
  0.00100000 134.29350131
  0.00074989 239.66964435
  0.00056234 420.87314396
  0.00042170 743.23711828
  0.00031623 1342.33005472
  0.00023714 2510.86623006
  0.00017783 4742.99877888
  0.00013335 9151.42114361
  0.00010000 19567.66151757
  0.00007499 45477.17966577
  0.00005623   0.00000000


==> plot_data/case_5_3_times.txt <==
  0.00100000 135.21088245
  0.00074989 240.80132885
  0.00056234 422.33589703
  0.00042170 745.23706450
  0.00031623 1345.25270175
  0.00023714 2516.10627852
  0.00017783 4751.22455853
  0.00013335 9164.49082452
  0.00010000 19589.28680608
  0.00007499 45514.33314818


==> plot_data/case_5_fractions.txt <==
56
27
43
23
25
3
0
0


==> plot_data/case_5_rates_E.txt <==
  0.00000000  -4.02504423
  1.00000000  -3.78113765
  2.00000000  -3.70924581
  3.00000000  -3.69779163
  4.00000000  -3.69005956
  5.00000000  -3.69686447


==> plot_data/case_5_rates_V.txt <==
  0.00000000  -8.77719864
  1.00000000  -8.92195760
  2.00000000  -8.93834588
  3.00000000  -8.97180083
  4.00000000  -8.92871883
  5.00000000  -8.95638060


==> plot_data/case_5_rates_dE.txt <==
  1.00000000  -6.46350359
  2.00000000  -8.17856696
  3.00000000 -10.13570862
  4.00000000 -12.25397520
  5.00000000 -14.46370091


==> plot_data/case_5_rates_dV.txt <==
  1.00000000 -11.27623781
  2.00000000 -13.59950464
  3.00000000 -16.46493097
  4.00000000 -19.51718824
  5.00000000 -23.10342497


==> plot_data/case_5_samples.txt <==
0 1.91904800e+07
7 2.00000000e+01


==> plot_data/case_5_samples_orig.txt <==
  0.00000000 2162975.00000000
  1.00000000 1203451.00000000
  2.00000000 327967.00000000
  3.00000000 141407.00000000
  4.00000000 32768.00000000
  5.00000000 8320.00000000
  6.00000000 256.00000000
  7.00000000   1.00000000


==> plot_data/case_5_samples_reused.txt <==
  0.00000000 1203451.00000000
  1.00000000 327967.00000000
  2.00000000 141407.00000000
  3.00000000 32768.00000000
  4.00000000 8320.00000000
  5.00000000 256.00000000
  6.00000000   1.00000000
  7.00000000   0.00000000


==> plot_data/case_6_1_cost.txt <==
  0.00100000  30.79925415
  0.00074989  39.80734531
  0.00056234  56.64918913
  0.00042170  88.81054286
  0.00031623 123.90209070
  0.00023714 262.67993721
  0.00017783 315.21645801
  0.00013335 548.67085521
  0.00010000 589.03947949
  0.00007499 1208.99395554
  0.00005623 2068.98275953
  0.00004217 2986.81813693
  0.00003162 4365.32620091
  0.00002371 6205.05979816
  0.00001778 14228.11889876
  0.00001334 25734.96799820
  0.00001000 28753.81752883
  0.00000750 43663.35534411
  0.00000562   0.00000000


==> plot_data/case_6_1_times.txt <==
  0.00100000  31.25313722
  0.00074989  40.35294624
  0.00056234  57.25575177
  0.00042170  89.49512240
  0.00031623 125.00986171
  0.00023714 264.59589852
  0.00017783 317.40113405
  0.00013335 551.42679533
  0.00010000 592.03146274
  0.00007499 1213.06579250
  0.00005623 2076.58258368
  0.00004217 2996.12819515
  0.00003162 4376.34303896
  0.00002371 6219.44696504
  0.00001778 14253.64055820
  0.00001334 25782.96619740
  0.00001000 28810.38511346
  0.00000750 43740.72492100


==> plot_data/case_6_2_cost.txt <==
  0.00100000  61.28756318
  0.00074989  74.21133541
  0.00056234  83.31090553
  0.00042170 160.12299133
  0.00031623 246.88732853
  0.00023714 330.73798368
  0.00017783 610.11972816
  0.00013335 765.56917073
  0.00010000 874.59750496
  0.00007499 1954.66982168
  0.00005623 2773.24675894
  0.00004217 4907.06838905
  0.00003162 7378.88899649
  0.00002371 16039.98447046
  0.00001778 31744.27538706
  0.00001334 36138.94884413
  0.00001000 43732.05837728
  0.00000750   0.00000000


==> plot_data/case_6_2_times.txt <==
  0.00100000  61.77794908
  0.00074989  74.75824030
  0.00056234  83.91333704
  0.00042170 160.80274734
  0.00031623 247.69498758
  0.00023714 332.28103810
  0.00017783 611.88639439
  0.00013335 767.42151263
  0.00010000 876.82218102
  0.00007499 1957.34057310
  0.00005623 2778.88203957
  0.00004217 4914.93939162
  0.00003162 7388.16780326
  0.00002371 16054.45360255
  0.00001778 31765.57212070
  0.00001334 36178.25787070
  0.00001000 43778.06891596


==> plot_data/case_6_3_cost.txt <==
  0.00100000  98.35053259
  0.00074989 185.39621919
  0.00056234 339.57221357
  0.00042170 620.41379055
  0.00031623 1164.30479596
  0.00023714 2174.87886004
  0.00017783 4342.47749327
  0.00013335 9009.16301794
  0.00010000 21756.13230979
  0.00007499 58272.15301808
  0.00005623   0.00000000


==> plot_data/case_6_3_times.txt <==
  0.00100000  99.09605816
  0.00074989 186.42133621
  0.00056234 341.04363511
  0.00042170 622.60271879
  0.00031623 1167.72121783
  0.00023714 2180.57630584
  0.00017783 4352.37429916
  0.00013335 9025.95416737
  0.00010000 21784.81620745
  0.00007499 58322.19131502


==> plot_data/case_6_fractions.txt <==
59
28
23
27
22
1
2
0


==> plot_data/case_6_rates_E.txt <==
  0.00000000  -3.78572301
  1.00000000  -3.59520366
  2.00000000  -3.54416349
  3.00000000  -3.53118884
  4.00000000  -3.51087826
  5.00000000  -3.55341119


==> plot_data/case_6_rates_V.txt <==
  0.00000000  -7.71589853
  1.00000000  -7.73137210
  2.00000000  -7.74482487
  3.00000000  -7.73830255
  4.00000000  -7.67633598
  5.00000000  -7.89917545


==> plot_data/case_6_rates_dE.txt <==
  1.00000000  -6.60261150
  2.00000000  -8.38182364
  3.00000000 -10.31371688
  4.00000000 -12.38214310
  5.00000000 -14.21320557


==> plot_data/case_6_rates_dV.txt <==
  1.00000000 -11.75003368
  2.00000000 -14.16637483
  3.00000000 -17.17046315
  4.00000000 -20.33326173
  5.00000000 -24.11708413


==> plot_data/case_6_samples.txt <==
0 2.89638200e+07
7 2.00000000e+01


==> plot_data/case_6_samples_orig.txt <==
  0.00000000 3549455.00000000
  1.00000000 2101264.00000000
  2.00000000 591900.00000000
  3.00000000 135184.00000000
  4.00000000 36895.00000000
  5.00000000 8224.00000000
  6.00000000  64.00000000
  7.00000000   1.00000000


==> plot_data/case_6_samples_reused.txt <==
  0.00000000 2101264.00000000
  1.00000000 591900.00000000
  2.00000000 135184.00000000
  3.00000000 36895.00000000
  4.00000000 8224.00000000
  5.00000000  64.00000000
  6.00000000   1.00000000
  7.00000000   0.00000000


==> plot_data/case_7_1_cost.txt <==
  0.00100000  61.20537144
  0.00074989  76.15100952
  0.00056234 147.46145998
  0.00042170 220.97586139
  0.00031623 551.30535701
  0.00023714 757.34963517
  0.00017783 871.74082230
  0.00013335 1643.33104451
  0.00010000 2009.24386234
  0.00007499 4041.22525781
  0.00005623 6168.63546428
  0.00004217 9786.89411234
  0.00003162 23755.65922420
  0.00002371 24091.99185265
  0.00001778 33500.76339594
  0.00001334 58002.83872270
  0.00001000   0.00000000


==> plot_data/case_7_1_times.txt <==
  0.00100000  61.90677004
  0.00074989  76.93463196
  0.00056234 148.20218564
  0.00042170 222.72675283
  0.00031623 553.33655216
  0.00023714 759.57648749
  0.00017783 874.24018629
  0.00013335 1646.56200536
  0.00010000 2016.14651989
  0.00007499 4050.09155711
  0.00005623 6179.43363546
  0.00004217 9802.33689969
  0.00003162 23778.29886941
  0.00002371 24132.96202213
  0.00001778 33553.44835318
  0.00001334 58071.63327288


==> plot_data/case_7_2_cost.txt <==
  0.00100000 117.25540553
  0.00074989 145.52024458
  0.00056234 404.80153921
  0.00042170 742.75005254
  0.00031623 1186.76026889
  0.00023714 1355.37098748
  0.00017783 1778.97075960
  0.00013335 2959.03568457
  0.00010000 3493.74045369
  0.00007499 4453.27479188
  0.00005623 10518.37038355
  0.00004217 32973.03158800
  0.00003162 33203.56576985
  0.00002371 43341.18855868
  0.00001778   0.00000000


==> plot_data/case_7_2_times.txt <==
  0.00100000 118.02433183
  0.00074989 146.35381158
  0.00056234 405.64944222
  0.00042170 744.82661378
  0.00031623 1189.05085268
  0.00023714 1357.86363177
  0.00017783 1781.81760130
  0.00013335 2962.45397267
  0.00010000 3501.49012288
  0.00007499 4461.46465676
  0.00005623 10528.30861180
  0.00004217 32989.31214285
  0.00003162 33222.15477103
  0.00002371 43378.96572868


==> plot_data/case_7_3_cost.txt <==
  0.00100000 108.22757671
  0.00074989 201.83261557
  0.00056234 368.44709986
  0.00042170 659.06787592
  0.00031623 1199.55016433
  0.00023714 2179.03293829
  0.00017783 4000.27202992
  0.00013335 7652.68602119
  0.00010000 15864.90657056
  0.00007499 36041.28955258
  0.00005623 85546.02350200
  0.00004217   0.00000000


==> plot_data/case_7_3_times.txt <==
  0.00100000 109.19133938
  0.00074989 202.96807213
  0.00056234 369.88625544
  0.00042170 662.20947133
  0.00031623 1203.47876663
  0.00023714 2184.24821586
  0.00017783 4007.75646849
  0.00013335 7664.34845614
  0.00010000 15887.74327100
  0.00007499 36077.17078687
  0.00005623 85603.77398015


==> plot_data/case_7_fractions.txt <==
49
44
23
12
7
12
1
0


==> plot_data/case_7_rates_E.txt <==
  0.00000000  -4.25983927
  1.00000000  -3.96951292
  2.00000000  -3.86098096
  3.00000000  -3.83426721
  4.00000000  -3.82745836
  5.00000000  -3.82181578


==> plot_data/case_7_rates_V.txt <==
  0.00000000 -10.02980751
  1.00000000 -11.20166860
  2.00000000 -11.60147212
  3.00000000 -11.66931003
  4.00000000 -11.65851844
  5.00000000 -11.69891262


==> plot_data/case_7_rates_dE.txt <==
  1.00000000  -6.42401896
  2.00000000  -7.65493566
  3.00000000  -9.50263728
  4.00000000 -11.57146838
  5.00000000 -13.61268802


==> plot_data/case_7_rates_dV.txt <==
  1.00000000 -10.26274009
  2.00000000 -12.85410782
  3.00000000 -16.42448138
  4.00000000 -20.89342739
  5.00000000 -26.96032591


==> plot_data/case_7_samples.txt <==
0 2.76975800e+07
7 2.00000000e+01


==> plot_data/case_7_samples_orig.txt <==
  0.00000000 2738813.00000000
  1.00000000 1353934.00000000
  2.00000000 596674.00000000
  3.00000000 138440.00000000
  4.00000000 16384.00000000
  5.00000000 1087.00000000
  6.00000000 128.00000000
  7.00000000   1.00000000


==> plot_data/case_7_samples_reused.txt <==
  0.00000000 1353934.00000000
  1.00000000 596674.00000000
  2.00000000 138440.00000000
  3.00000000 16384.00000000
  4.00000000 1087.00000000
  5.00000000 128.00000000
  6.00000000   1.00000000
  7.00000000   0.00000000


==> plot_data/case_8_1_cost.txt <==
  0.00100000  18.23340124
  0.00074989  21.29775211
  0.00056234  32.00035014
  0.00042170  49.33428050
  0.00031623  60.55505622
  0.00023714 113.14161438
  0.00017783 214.24983609
  0.00013335 241.79019021
  0.00010000 465.11190748
  0.00007499 637.56452565
  0.00005623 1779.99329843
  0.00004217 1855.89467753
  0.00003162 2050.92695752
  0.00002371 2854.40061712
  0.00001778 6313.76473532
  0.00001334 7024.86849199
  0.00001000 11011.81983080
  0.00000750 20234.00142126
  0.00000562 28360.58868205
  0.00000422   0.00000000


==> plot_data/case_8_1_times.txt <==
  0.00100000  18.62100398
  0.00074989  21.76346117
  0.00056234  32.76573720
  0.00042170  50.21001163
  0.00031623  61.47800026
  0.00023714 114.56137937
  0.00017783 215.94841430
  0.00013335 243.67600581
  0.00010000 467.88768130
  0.00007499 640.78872262
  0.00005623 1787.74674914
  0.00004217 1864.65051336
  0.00003162 2060.72562508
  0.00002371 2867.20562295
  0.00001778 6332.28354254
  0.00001334 7055.08453090
  0.00001000 11053.16526780
  0.00000750 20296.16514323
  0.00000562 28442.23668146


==> plot_data/case_8_2_cost.txt <==
  0.00100000  19.74463184
  0.00074989  36.93201859
  0.00056234  62.80280936
  0.00042170  63.96507288
  0.00031623  92.96402104
  0.00023714 157.82950435
  0.00017783 247.02307830
  0.00013335 351.18846528
  0.00010000 562.42079854
  0.00007499 884.24727738
  0.00005623 1392.51753519
  0.00004217 2563.04675885
  0.00003162 3189.58866515
  0.00002371 4864.29867949
  0.00001778 6513.68197472
  0.00001334 7664.45801738
  0.00001000 14566.74823416
  0.00000750 25494.85236140
  0.00000562 37065.19005866
  0.00000422   0.00000000


==> plot_data/case_8_2_times.txt <==
  0.00100000  20.20343364
  0.00074989  37.48222053
  0.00056234  63.47773189
  0.00042170  64.68596208
  0.00031623  93.83217460
  0.00023714 159.36102275
  0.00017783 248.72092311
  0.00013335 353.06029013
  0.00010000 564.55904444
  0.00007499 886.82193828
  0.00005623 1397.14317919
  0.00004217 2569.03115421
  0.00003162 3197.42404316
  0.00002371 4874.23024051
  0.00001778 6531.57152284
  0.00001334 7684.30145117
  0.00001000 14599.48822800
  0.00000750 25545.84649129
  0.00000562 37133.05592440


==> plot_data/case_8_3_cost.txt <==
  0.00100000  36.73143306
  0.00074989  63.24246345
  0.00056234 113.89304755
  0.00042170 208.10781316
  0.00031623 391.09429410
  0.00023714 754.11303594
  0.00017783 1479.40504659
  0.00013335 3099.30274995
  0.00010000 6900.04255693
  0.00007499 17374.05061880
  0.00005623 51834.86717688
  0.00004217   0.00000000


==> plot_data/case_8_3_times.txt <==
  0.00100000  37.56619817
  0.00074989  64.23280806
  0.00056234 115.19303390
  0.00042170 209.83118982
  0.00031623 393.57023862
  0.00023714 758.31424471
  0.00017783 1485.88781380
  0.00013335 3109.67244769
  0.00010000 6917.24843298
  0.00007499 17403.33372634
  0.00005623 51887.64115539


==> plot_data/case_8_fractions.txt <==
58
27
22
7
13
12
6
0


==> plot_data/case_8_rates_E.txt <==
  0.00000000  -3.96550084
  1.00000000  -3.73489079
  2.00000000  -3.67996834
  3.00000000  -3.66985718
  4.00000000  -3.67799517
  5.00000000  -3.68992244


==> plot_data/case_8_rates_V.txt <==
  0.00000000  -8.50037384
  1.00000000  -8.57791388
  2.00000000  -8.62302865
  3.00000000  -8.62547357
  4.00000000  -8.65918564
  5.00000000  -8.85625567


==> plot_data/case_8_rates_dE.txt <==
  1.00000000  -6.49539794
  2.00000000  -8.42044008
  3.00000000 -10.39002409
  4.00000000 -12.39224380
  5.00000000 -14.38301751


==> plot_data/case_8_rates_dV.txt <==
  1.00000000 -12.01443143
  2.00000000 -15.16914588
  3.00000000 -19.51562949
  4.00000000 -24.03859444
  5.00000000 -28.27038275


==> plot_data/case_8_samples.txt <==
0 3.11487600e+07
7 1.60000000e+02


==> plot_data/case_8_samples_orig.txt <==
  0.00000000 3720128.00000000
  1.00000000 2162690.00000000
  2.00000000 589828.00000000
  3.00000000 131076.00000000
  4.00000000 8778.00000000
  5.00000000 1126.00000000
  6.00000000 134.00000000
  7.00000000   8.00000000


==> plot_data/case_8_samples_reused.txt <==
  0.00000000 2162690.00000000
  1.00000000 589828.00000000
  2.00000000 131076.00000000
  3.00000000 8778.00000000
  4.00000000 1126.00000000
  5.00000000 134.00000000
  6.00000000   8.00000000
  7.00000000   0.00000000


==> plot_data/case_9_1_cost.txt <==
  0.00100000  34.21888675
  0.00074989  37.31423772
  0.00056234  41.65321958
  0.00042170  61.79911490
  0.00031623  89.42937099
  0.00023714 116.24986178
  0.00017783 185.44350850
  0.00013335 206.17277802
  0.00010000 334.58512130
  0.00007499 378.79022554
  0.00005623 531.57333073
  0.00004217 888.60996807
  0.00003162 1550.64557671
  0.00002371 2068.77329699
  0.00001778 4769.40657498
  0.00001334 5625.65050069
  0.00001000 8754.87664391
  0.00000750 13965.10530745
  0.00000562   0.00000000


==> plot_data/case_9_1_times.txt <==
  0.00100000  49.02631151
  0.00074989  49.69236652
  0.00056234  54.10881481
  0.00042170  73.17470658
  0.00031623 100.59707187
  0.00023714 127.95171640
  0.00017783 197.72899574
  0.00013335 218.70618660
  0.00010000 347.88725015
  0.00007499 392.80511938
  0.00005623 548.20082641
  0.00004217 907.06058660
  0.00003162 1571.71070389
  0.00002371 2093.62435248
  0.00001778 4805.14611740
  0.00001334 5674.97035603
  0.00001000 8820.12002829
  0.00000750 14048.59762377


==> plot_data/case_9_2_cost.txt <==
  0.00100000   0.00000000
  0.00074989  34.79961625
  0.00056234  39.69146955
  0.00042170  43.02017388
  0.00031623  43.62046924
  0.00023714  51.92313159
  0.00017783  91.62012674
  0.00013335 131.30386117
  0.00010000 165.21360305
  0.00007499 223.21350516
  0.00005623 289.35916481
  0.00004217 553.20479670
  0.00003162 991.24926544
  0.00002371 1318.13000464
  0.00001778 1990.00240903
  0.00001334 3583.42744933
  0.00001000 5405.38258055
  0.00000750 8694.58310598
  0.00000562 12572.17984261
  0.00000422 14286.43850371


==> plot_data/case_9_2_times.txt <==
  0.00100000  45.17430269
  0.00074989  50.32065247
  0.00056234  53.73553652
  0.00042170  54.38427395
  0.00031623  62.71411868
  0.00023714 102.96774289
  0.00017783 142.88078348
  0.00013335 176.95060475
  0.00010000 235.09787893
  0.00007499 301.52031108
  0.00005623 567.27810659
  0.00004217 1006.51245085
  0.00003162 1335.48983629
  0.00002371 2008.56088633
  0.00001778 3607.42416225
  0.00001334 5437.90161255
  0.00001000 8735.16891520
  0.00000750 12619.88023651
  0.00000562 14348.08790603


==> plot_data/case_9_3_cost.txt <==
  0.00100000   0.00000000
  0.00074989  31.51855279
  0.00056234  59.02137634
  0.00042170 113.85826022
  0.00031623 219.29199649
  0.00023714 432.27654960
  0.00017783 905.51954378
  0.00013335 2032.36395083
  0.00010000 4855.23680086
  0.00007499 12408.21660061
  0.00005623 39467.30572542


==> plot_data/case_9_3_times.txt <==
  0.00100000  32.27189809
  0.00074989  60.16109580
  0.00056234 115.46402178
  0.00042170 221.58590038
  0.00031623 435.75171714
  0.00023714 911.03394349
  0.00017783 2042.06993706
  0.00013335 4871.46377361
  0.00010000 12435.74100645
  0.00007499 39514.98853752


==> plot_data/case_9_fractions.txt <==
25
25
22
7
21
13
1
0


==> plot_data/case_9_rates_E.txt <==
  0.00000000  -3.68148153
  1.00000000  -3.52241207
  2.00000000  -3.48034005
  3.00000000  -3.46789707
  4.00000000  -3.46229163
  5.00000000  -3.45579420


==> plot_data/case_9_rates_V.txt <==
  0.00000000  -7.28946587
  1.00000000  -7.34075151
  2.00000000  -7.35134735
  3.00000000  -7.38507840
  4.00000000  -7.33548143
  5.00000000  -7.49989059


==> plot_data/case_9_rates_dE.txt <==
  1.00000000  -6.77034042
  2.00000000  -8.55212099
  3.00000000 -10.43434311
  4.00000000 -12.40912103
  5.00000000 -14.35606554


==> plot_data/case_9_rates_dV.txt <==
  1.00000000 -12.64376949
  2.00000000 -16.21783901
  3.00000000 -20.69434239
  4.00000000 -25.04353403
  5.00000000 -29.12119781


==> plot_data/case_9_samples.txt <==
0 7.18221000e+07
7 2.00000000e+01


==> plot_data/case_9_samples_orig.txt <==
  0.00000000 4788226.00000000
  1.00000000 1197121.00000000
  2.00000000 294400.00000000
  3.00000000 65536.00000000
  4.00000000 4801.00000000
  5.00000000 1024.00000000
  6.00000000 129.00000000
  7.00000000   1.00000000


==> plot_data/case_9_samples_reused.txt <==
  0.00000000 1197121.00000000
  1.00000000 294400.00000000
  2.00000000 65536.00000000
  3.00000000 4801.00000000
  4.00000000 1024.00000000
  5.00000000 129.00000000
  6.00000000   1.00000000
  7.00000000   0.00000000


==> plot_data/eigenvalues_1.txt <==
  1.00000000   0.22509791
  2.00000000   0.19922394
  3.00000000   0.19922394
  4.00000000   0.17858170
  5.00000000   0.16760752
  6.00000000   0.16745958
  7.00000000   0.15266176
  8.00000000   0.15266176
  9.00000000   0.13755476
 10.00000000   0.13755476
 11.00000000   0.13334988
 12.00000000   0.12760900
 13.00000000   0.12722068
 14.00000000   0.11378221
 15.00000000   0.11378221
 16.00000000   0.11248405
 17.00000000   0.11238914
 18.00000000   0.10564684
 19.00000000   0.10564684
 20.00000000   0.09936181
 21.00000000   0.09645993
 22.00000000   0.09599468
 23.00000000   0.09249566
 24.00000000   0.09249566
 25.00000000   0.08804043
 26.00000000   0.08783129
 27.00000000   0.08586902
 28.00000000   0.08586902
 29.00000000   0.08142278
 30.00000000   0.08142278
 31.00000000   0.07698826
 32.00000000   0.07693513
 33.00000000   0.07574156
 34.00000000   0.07422934
 35.00000000   0.07384616
 36.00000000   0.07384616
 37.00000000   0.07381225
 38.00000000   0.06942352
 39.00000000   0.06918142
 40.00000000   0.06653256
 41.00000000   0.06653256
 42.00000000   0.06485835
 43.00000000   0.06485835
 44.00000000   0.06396940
 45.00000000   0.06396940
 46.00000000   0.06274618
 47.00000000   0.06264307
 48.00000000   0.05946764
 49.00000000   0.05946764
 50.00000000   0.05942589
 51.00000000   0.05858552
 52.00000000   0.05824960
 53.00000000   0.05570639
 54.00000000   0.05548526
 55.00000000   0.05537333
 56.00000000   0.05535664
 57.00000000   0.05383202
 58.00000000   0.05383202
 59.00000000   0.05298668
 60.00000000   0.05298668
 61.00000000   0.05155623
 62.00000000   0.05143489
 63.00000000   0.05143489
 64.00000000   0.05143192
 65.00000000   0.04863741
 66.00000000   0.04863741
 67.00000000   0.04790383
 68.00000000   0.04783055
 69.00000000   0.04783055
 70.00000000   0.04742620
 71.00000000   0.04714936
 72.00000000   0.04670935
 73.00000000   0.04668481
 74.00000000   0.04559480
 75.00000000   0.04541138
 76.00000000   0.04499520
 77.00000000   0.04499520
 78.00000000   0.04327988
 79.00000000   0.04327988
 80.00000000   0.04291573
 81.00000000   0.04279510
 82.00000000   0.04228184
 83.00000000   0.04228184
 84.00000000   0.04177957
 85.00000000   0.04177072
 86.00000000   0.04093960
 87.00000000   0.04093960
 88.00000000   0.04046065
 89.00000000   0.04046065
 90.00000000   0.03971184
 91.00000000   0.03962182
 92.00000000   0.03953689
 93.00000000   0.03919377
 94.00000000   0.03903017
 95.00000000   0.03803349
 96.00000000   0.03803056
 97.00000000   0.03803056
 98.00000000   0.03788600
 99.00000000   0.03684539
100.00000000   0.03684539
101.00000000   0.03623626
102.00000000   0.03622172
103.00000000   0.03620136
104.00000000   0.03613024
105.00000000   0.03611740
106.00000000   0.03611740
107.00000000   0.03545272
108.00000000   0.03545272
109.00000000   0.03521902
110.00000000   0.03521902
111.00000000   0.03421450
112.00000000   0.03421450
113.00000000   0.03402049
114.00000000   0.03394519
115.00000000   0.03329138
116.00000000   0.03307090
117.00000000   0.03293614
118.00000000   0.03278516
119.00000000   0.03278085
120.00000000   0.03253814
121.00000000   0.03253814
122.00000000   0.03229460
123.00000000   0.03229460
124.00000000   0.03227098
125.00000000   0.03215252
126.00000000   0.03154321
127.00000000   0.03151846
128.00000000   0.03102195
129.00000000   0.03093269
130.00000000   0.03070542
131.00000000   0.03070542
132.00000000   0.03054388
133.00000000   0.03054388
134.00000000   0.03021753
135.00000000   0.03021753
136.00000000   0.02945136
137.00000000   0.02940203
138.00000000   0.02940203
139.00000000   0.02938470
140.00000000   0.02935859
141.00000000   0.02935859
142.00000000   0.02902649
143.00000000   0.02901241
144.00000000   0.02850595
145.00000000   0.02842004
146.00000000   0.02842004
147.00000000   0.02835741
148.00000000   0.02825179
149.00000000   0.02816704
150.00000000   0.02816704
151.00000000   0.02780927
152.00000000   0.02769710
153.00000000   0.02763386
154.00000000   0.02762531
155.00000000   0.02689834
156.00000000   0.02682356
157.00000000   0.02674145
158.00000000   0.02674145
159.00000000   0.02655100
160.00000000   0.02654967
161.00000000   0.02647937
162.00000000   0.02647937
163.00000000   0.02624901
164.00000000   0.02624901
165.00000000   0.02614478
166.00000000   0.02614478
167.00000000   0.02578080
168.00000000   0.02576327
169.00000000   0.02575590
170.00000000   0.02569832
171.00000000   0.02552901
172.00000000   0.02552901
173.00000000   0.02514817
174.00000000   0.02514817
175.00000000   0.02476639
176.00000000   0.02465820
177.00000000   0.02465698
178.00000000   0.02465698
179.00000000   0.02457428
180.00000000   0.02443898
181.00000000   0.02439634
182.00000000   0.02422527
183.00000000   0.02416994
184.00000000   0.02413109
185.00000000   0.02413109
186.00000000   0.02389275
187.00000000   0.02388565
188.00000000   0.02359938
189.00000000   0.02359938
190.00000000   0.02358793
191.00000000   0.02352834
192.00000000   0.02350373
193.00000000   0.02350373
194.00000000   0.02315519
195.00000000   0.02315519
196.00000000   0.02300877
197.00000000   0.02299025
198.00000000   0.02290949
199.00000000   0.02290949
200.00000000   0.02274079
201.00000000   0.02269168
202.00000000   0.02245988
203.00000000   0.02245988
204.00000000   0.02239054
205.00000000   0.02239054
206.00000000   0.02205897
207.00000000   0.02205751
208.00000000   0.02186313
209.00000000   0.02186313
210.00000000   0.02180284
211.00000000   0.02179959
212.00000000   0.02179959
213.00000000   0.02171868
214.00000000   0.02170936
215.00000000   0.02170559
216.00000000   0.02163367
217.00000000   0.02154740
218.00000000   0.02154335
219.00000000   0.02138120
220.00000000   0.02133193
221.00000000   0.02113758
222.00000000   0.02113758
223.00000000   0.02099879
224.00000000   0.02099879
225.00000000   0.02090151
226.00000000   0.02084989
227.00000000   0.02064744
228.00000000   0.02063126
229.00000000   0.02048095
230.00000000   0.02048095
231.00000000   0.02029548
232.00000000   0.02029548
233.00000000   0.02026747
234.00000000   0.02026747
235.00000000   0.02025835
236.00000000   0.02021526
237.00000000   0.02010708
238.00000000   0.02010515
239.00000000   0.02008378
240.00000000   0.02008378
241.00000000   0.01994513
242.00000000   0.01994513
243.00000000   0.01984824
244.00000000   0.01984824
245.00000000   0.01951910
246.00000000   0.01950301
247.00000000   0.01950170
248.00000000   0.01946119
249.00000000   0.01945250
250.00000000   0.01945250
251.00000000   0.01934459
252.00000000   0.01929308
253.00000000   0.01924446
254.00000000   0.01909928
255.00000000   0.01909928
256.00000000   0.01905568
257.00000000   0.01901461
258.00000000   0.01883558
259.00000000   0.01883558
260.00000000   0.01871266
261.00000000   0.01871213
262.00000000   0.01869977
263.00000000   0.01864558
264.00000000   0.01862592
265.00000000   0.01862236
266.00000000   0.01857900
267.00000000   0.01857900
268.00000000   0.01836969
269.00000000   0.01836242
270.00000000   0.01829564
271.00000000   0.01829564
272.00000000   0.01818831
273.00000000   0.01815729
274.00000000   0.01815729
275.00000000   0.01815533
276.00000000   0.01811533
277.00000000   0.01811533
278.00000000   0.01807908
279.00000000   0.01807908
280.00000000   0.01788092
281.00000000   0.01788092
282.00000000   0.01774642
283.00000000   0.01773250
284.00000000   0.01759945
285.00000000   0.01756765
286.00000000   0.01750006
287.00000000   0.01750006
288.00000000   0.01735810
289.00000000   0.01735162
290.00000000   0.01735162
291.00000000   0.01734590
292.00000000   0.01734590
293.00000000   0.01731770
294.00000000   0.01727626
295.00000000   0.01724089
296.00000000   0.01723875
297.00000000   0.01713114
298.00000000   0.01709800
299.00000000   0.01706288
300.00000000   0.01706288
301.00000000   0.01701541
302.00000000   0.01701541
303.00000000   0.01693188
304.00000000   0.01690677
305.00000000   0.01683387
306.00000000   0.01682648
307.00000000   0.01681966
308.00000000   0.01681028
309.00000000   0.01654054
310.00000000   0.01654054
311.00000000   0.01648576
312.00000000   0.01648576
313.00000000   0.01645506
314.00000000   0.01644847
315.00000000   0.01644847
316.00000000   0.01642619
317.00000000   0.01636667
318.00000000   0.01636667
319.00000000   0.01620911
320.00000000   0.01619677
321.00000000   0.01616008
322.00000000   0.01616008
323.00000000   0.01615396
324.00000000   0.01615340
325.00000000   0.01605956
326.00000000   0.01605956
327.00000000   0.01598991
328.00000000   0.01596182
329.00000000   0.01590958
330.00000000   0.01590749
331.00000000   0.01586422
332.00000000   0.01586422
333.00000000   0.01583157
334.00000000   0.01583157
335.00000000   0.01570826
336.00000000   0.01570826
337.00000000   0.01570036
338.00000000   0.01567053
339.00000000   0.01563524
340.00000000   0.01552649
341.00000000   0.01549486
342.00000000   0.01547703
343.00000000   0.01547703
344.00000000   0.01546259
345.00000000   0.01545967
346.00000000   0.01545250
347.00000000   0.01543462
348.00000000   0.01529022
349.00000000   0.01526740
350.00000000   0.01518316
351.00000000   0.01518316
352.00000000   0.01509447
353.00000000   0.01509447
354.00000000   0.01503292
355.00000000   0.01503292
356.00000000   0.01501540
357.00000000   0.01501430
358.00000000   0.01498795
359.00000000   0.01496216
360.00000000   0.01496142
361.00000000   0.01496142
362.00000000   0.01488820
363.00000000   0.01488820
364.00000000   0.01487297
365.00000000   0.01487297
366.00000000   0.01487244
367.00000000   0.01486257
368.00000000   0.01472079
369.00000000   0.01471424
370.00000000   0.01470962
371.00000000   0.01470962
372.00000000   0.01461057
373.00000000   0.01459053
374.00000000   0.01453304
375.00000000   0.01453304
376.00000000   0.01450722
377.00000000   0.01450722
378.00000000   0.01446672
379.00000000   0.01446672
380.00000000   0.01430946
381.00000000   0.01428448
382.00000000   0.01426813
383.00000000   0.01426243
384.00000000   0.01425259
385.00000000   0.01417872
386.00000000   0.01416563
387.00000000   0.01416363
388.00000000   0.01416363
389.00000000   0.01416063
390.00000000   0.01415280
391.00000000   0.01415271
392.00000000   0.01414049
393.00000000   0.01408532
394.00000000   0.01408532
395.00000000   0.01399817
396.00000000   0.01399817
397.00000000   0.01398597
398.00000000   0.01397537
399.00000000   0.01396912
400.00000000   0.01395834
401.00000000   0.01383248
402.00000000   0.01383248
403.00000000   0.01380161
404.00000000   0.01380161
405.00000000   0.01374123
406.00000000   0.01371300
407.00000000   0.01370277
408.00000000   0.01370027
409.00000000   0.01368009
410.00000000   0.01368009
411.00000000   0.01365469
412.00000000   0.01364891
413.00000000   0.01360950
414.00000000   0.01360950
415.00000000   0.01347842
416.00000000   0.01347842
417.00000000   0.01344275
418.00000000   0.01344275
419.00000000   0.01343009
420.00000000   0.01341232
421.00000000   0.01339575
422.00000000   0.01339575
423.00000000   0.01331287
424.00000000   0.01331287
425.00000000   0.01328185
426.00000000   0.01328185
427.00000000   0.01325575
428.00000000   0.01325452
429.00000000   0.01321802
430.00000000   0.01320788
431.00000000   0.01316136
432.00000000   0.01316136
433.00000000   0.01311791
434.00000000   0.01311303
435.00000000   0.01307689
436.00000000   0.01306934
437.00000000   0.01306639
438.00000000   0.01303534
439.00000000   0.01303534
440.00000000   0.01303521
441.00000000   0.01303435
442.00000000   0.01300412
443.00000000   0.01298634
444.00000000   0.01295919
445.00000000   0.01295919
446.00000000   0.01288201
447.00000000   0.01288201
448.00000000   0.01285553
449.00000000   0.01283886
450.00000000   0.01274077
451.00000000   0.01274077
452.00000000   0.01270483
453.00000000   0.01269992
454.00000000   0.01269969
455.00000000   0.01268486
456.00000000   0.01265081
457.00000000   0.01263927
458.00000000   0.01258686
459.00000000   0.01258686
460.00000000   0.01256013
461.00000000   0.01256006
462.00000000   0.01252979
463.00000000   0.01252979
464.00000000   0.01250991
465.00000000   0.01250991
466.00000000   0.01250029
467.00000000   0.01250029
468.00000000   0.01243036
469.00000000   0.01242893
470.00000000   0.01242219
471.00000000   0.01242219
472.00000000   0.01240941
473.00000000   0.01240456
474.00000000   0.01240456
475.00000000   0.01239383
476.00000000   0.01232110
477.00000000   0.01232110
478.00000000   0.01228573
479.00000000   0.01227771
480.00000000   0.01226142
481.00000000   0.01226142
482.00000000   0.01219235
483.00000000   0.01218601
484.00000000   0.01212633
485.00000000   0.01210962
486.00000000   0.01210353
487.00000000   0.01208077
488.00000000   0.01206909
489.00000000   0.01206287
490.00000000   0.01206287
491.00000000   0.01204397
492.00000000   0.01204397
493.00000000   0.01203119
494.00000000   0.01203119
495.00000000   0.01201055
496.00000000   0.01199519
497.00000000   0.01189118
498.00000000   0.01188334
499.00000000   0.01188334
500.00000000   0.01187458
501.00000000   0.01185660
502.00000000   0.01185420
503.00000000   0.01184080
504.00000000   0.01183991
505.00000000   0.01181768
506.00000000   0.01181768
507.00000000   0.01180504
508.00000000   0.01179436
509.00000000   0.01177037
510.00000000   0.01177037
511.00000000   0.01172310
512.00000000   0.01171082
513.00000000   0.01167616
514.00000000   0.01167517
515.00000000   0.01166810
516.00000000   0.01166810
517.00000000   0.01164311
518.00000000   0.01164311
519.00000000   0.01159777
520.00000000   0.01159777
521.00000000   0.01156052
522.00000000   0.01156052
523.00000000   0.01154124
524.00000000   0.01154124
525.00000000   0.01152282
526.00000000   0.01150861
527.00000000   0.01150730
528.00000000   0.01150730
529.00000000   0.01146177
530.00000000   0.01145560
531.00000000   0.01142734
532.00000000   0.01142261
533.00000000   0.01137858
534.00000000   0.01137858
535.00000000   0.01128630
536.00000000   0.01127336
537.00000000   0.01127293
538.00000000   0.01127277
539.00000000   0.01127207
540.00000000   0.01127207
541.00000000   0.01124292
542.00000000   0.01124292
543.00000000   0.01123474
544.00000000   0.01123474
545.00000000   0.01122818
546.00000000   0.01121192
547.00000000   0.01120990
548.00000000   0.01120990
549.00000000   0.01119909
550.00000000   0.01117573
551.00000000   0.01117403
552.00000000   0.01115047
553.00000000   0.01113823
554.00000000   0.01110669
555.00000000   0.01110071
556.00000000   0.01109251
557.00000000   0.01109251
558.00000000   0.01104889
559.00000000   0.01103870
560.00000000   0.01102078
561.00000000   0.01101105
562.00000000   0.01101105
563.00000000   0.01101102
564.00000000   0.01099127
565.00000000   0.01098990
566.00000000   0.01092314
567.00000000   0.01092314
568.00000000   0.01091314
569.00000000   0.01090322
570.00000000   0.01087328
571.00000000   0.01087328
572.00000000   0.01082990
573.00000000   0.01082990
574.00000000   0.01079244
575.00000000   0.01079244
576.00000000   0.01077923
577.00000000   0.01077923
578.00000000   0.01075147
579.00000000   0.01074054
580.00000000   0.01073637
581.00000000   0.01073542
582.00000000   0.01072920
583.00000000   0.01072733
584.00000000   0.01072062
585.00000000   0.01072062
586.00000000   0.01071678
587.00000000   0.01071678
588.00000000   0.01068764
589.00000000   0.01068751
590.00000000   0.01063474
591.00000000   0.01063474
592.00000000   0.01061031
593.00000000   0.01061031
594.00000000   0.01058975
595.00000000   0.01058975
596.00000000   0.01056379
597.00000000   0.01056216
598.00000000   0.01055002
599.00000000   0.01053927
600.00000000   0.01053045
601.00000000   0.01053045
602.00000000   0.01047540
603.00000000   0.01047540
604.00000000   0.01046834
605.00000000   0.01046834
606.00000000   0.01046751
607.00000000   0.01045720
608.00000000   0.01044337
609.00000000   0.01043087
610.00000000   0.01042842
611.00000000   0.01040527
612.00000000   0.01039284
613.00000000   0.01037040
614.00000000   0.01036855
615.00000000   0.01032575
616.00000000   0.01031949
617.00000000   0.01031947
618.00000000   0.01031009
619.00000000   0.01030379
620.00000000   0.01030379
621.00000000   0.01026199
622.00000000   0.01026199
623.00000000   0.01025145
624.00000000   0.01025145
625.00000000   0.01021945
626.00000000   0.01021940
627.00000000   0.01020624
628.00000000   0.01019719
629.00000000   0.01019074
630.00000000   0.01019074
631.00000000   0.01014479
632.00000000   0.01014385
633.00000000   0.01012339
634.00000000   0.01012339
635.00000000   0.01012310
636.00000000   0.01011955
637.00000000   0.01010948
638.00000000   0.01010948
639.00000000   0.01008980
640.00000000   0.01008747
641.00000000   0.01008747
642.00000000   0.01008080
643.00000000   0.01008053
644.00000000   0.01008053
645.00000000   0.01006307
646.00000000   0.01005687
647.00000000   0.01002656
648.00000000   0.01002656
649.00000000   0.01000355
650.00000000   0.01000223
651.00000000   0.00998048
652.00000000   0.00998048
653.00000000   0.00993679
654.00000000   0.00993679
655.00000000   0.00991157
656.00000000   0.00991157
657.00000000   0.00990172
658.00000000   0.00989873
659.00000000   0.00989873
660.00000000   0.00989240
661.00000000   0.00983370
662.00000000   0.00982778
663.00000000   0.00981987
664.00000000   0.00981987
665.00000000   0.00981269
666.00000000   0.00980572
667.00000000   0.00980028
668.00000000   0.00979157
669.00000000   0.00978328
670.00000000   0.00976384
671.00000000   0.00976384
672.00000000   0.00975051
673.00000000   0.00974105
674.00000000   0.00973865
675.00000000   0.00973848
676.00000000   0.00971224
677.00000000   0.00970731
678.00000000   0.00969828
679.00000000   0.00969828
680.00000000   0.00969260
681.00000000   0.00969260
682.00000000   0.00968020
683.00000000   0.00968018
684.00000000   0.00968018
685.00000000   0.00967178
686.00000000   0.00967074
687.00000000   0.00967074
688.00000000   0.00964226
689.00000000   0.00964166
690.00000000   0.00958642
691.00000000   0.00957710
692.00000000   0.00957343
693.00000000   0.00957343
694.00000000   0.00956664
695.00000000   0.00956489
696.00000000   0.00951975
697.00000000   0.00951975
698.00000000   0.00951294
699.00000000   0.00950543
700.00000000   0.00949846
701.00000000   0.00949846
702.00000000   0.00949251
703.00000000   0.00949117
704.00000000   0.00947203
705.00000000   0.00947203
706.00000000   0.00946492
707.00000000   0.00945910
708.00000000   0.00943370
709.00000000   0.00943370
710.00000000   0.00942029
711.00000000   0.00942029
712.00000000   0.00939964
713.00000000   0.00939964
714.00000000   0.00934880
715.00000000   0.00934867
716.00000000   0.00934627
717.00000000   0.00934627
718.00000000   0.00933764
719.00000000   0.00933764
720.00000000   0.00932907
721.00000000   0.00932634
722.00000000   0.00932634
723.00000000   0.00932040
724.00000000   0.00929967
725.00000000   0.00929627
726.00000000   0.00929518
727.00000000   0.00929084
728.00000000   0.00928955
729.00000000   0.00928949
730.00000000   0.00924741
731.00000000   0.00924741
732.00000000   0.00924090
733.00000000   0.00924090
734.00000000   0.00922098
735.00000000   0.00921202
736.00000000   0.00920394
737.00000000   0.00918663
738.00000000   0.00918663
739.00000000   0.00918053
740.00000000   0.00917970
741.00000000   0.00917960
742.00000000   0.00916842
743.00000000   0.00916518
744.00000000   0.00916375
745.00000000   0.00914658
746.00000000   0.00914658
747.00000000   0.00912806
748.00000000   0.00912806
749.00000000   0.00911701
750.00000000   0.00911010
751.00000000   0.00910814
752.00000000   0.00910814
753.00000000   0.00906981
754.00000000   0.00906582
755.00000000   0.00903589
756.00000000   0.00903025
757.00000000   0.00902803
758.00000000   0.00902555
759.00000000   0.00899683
760.00000000   0.00899277
761.00000000   0.00899277
762.00000000   0.00899217
763.00000000   0.00896968
764.00000000   0.00896968
765.00000000   0.00895452
766.00000000   0.00895452
767.00000000   0.00895003
768.00000000   0.00894990
769.00000000   0.00894192
770.00000000   0.00894192
771.00000000   0.00893622
772.00000000   0.00893549
773.00000000   0.00893549
774.00000000   0.00893053
775.00000000   0.00892921
776.00000000   0.00892921
777.00000000   0.00891780
778.00000000   0.00891780
779.00000000   0.00888689
780.00000000   0.00888689
781.00000000   0.00887511
782.00000000   0.00887418
783.00000000   0.00883996
784.00000000   0.00883996
785.00000000   0.00883806
786.00000000   0.00883521
787.00000000   0.00882342
788.00000000   0.00882342
789.00000000   0.00882242
790.00000000   0.00881959
791.00000000   0.00881959
792.00000000   0.00881301
793.00000000   0.00880979
794.00000000   0.00880869
795.00000000   0.00875723
796.00000000   0.00875588
797.00000000   0.00874082
798.00000000   0.00874082
799.00000000   0.00872982
800.00000000   0.00872982
801.00000000   0.00870854
802.00000000   0.00869986
803.00000000   0.00869328
804.00000000   0.00868601
805.00000000   0.00868419
806.00000000   0.00868419
807.00000000   0.00867984
808.00000000   0.00867460
809.00000000   0.00867460
810.00000000   0.00866773
811.00000000   0.00866326
812.00000000   0.00863940
813.00000000   0.00863940
814.00000000   0.00862311
815.00000000   0.00862302
816.00000000   0.00862077
817.00000000   0.00861920
818.00000000   0.00861634
819.00000000   0.00861392
820.00000000   0.00860557
821.00000000   0.00860557
822.00000000   0.00860279
823.00000000   0.00860162
824.00000000   0.00857731
825.00000000   0.00857700
826.00000000   0.00855144
827.00000000   0.00854625
828.00000000   0.00853886
829.00000000   0.00853886
830.00000000   0.00853768
831.00000000   0.00853351
832.00000000   0.00852440
833.00000000   0.00852440
834.00000000   0.00851413
835.00000000   0.00851413
836.00000000   0.00850030
837.00000000   0.00850030
838.00000000   0.00849079
839.00000000   0.00849002
840.00000000   0.00847085
841.00000000   0.00847085
842.00000000   0.00846682
843.00000000   0.00846160
844.00000000   0.00845173
845.00000000   0.00845173
846.00000000   0.00843347
847.00000000   0.00843347
848.00000000   0.00842023
849.00000000   0.00841788
850.00000000   0.00841513
851.00000000   0.00841513
852.00000000   0.00839349
853.00000000   0.00839349
854.00000000   0.00838289
855.00000000   0.00837653
856.00000000   0.00836941
857.00000000   0.00836780
858.00000000   0.00836394
859.00000000   0.00836155
860.00000000   0.00836082
861.00000000   0.00836082
862.00000000   0.00831855
863.00000000   0.00831855
864.00000000   0.00830555
865.00000000   0.00830555
866.00000000   0.00829647
867.00000000   0.00829647
868.00000000   0.00829020
869.00000000   0.00828998
870.00000000   0.00828991
871.00000000   0.00828991
872.00000000   0.00826472
873.00000000   0.00826472
874.00000000   0.00825844
875.00000000   0.00825267
876.00000000   0.00825267
877.00000000   0.00824905
878.00000000   0.00824799
879.00000000   0.00824770
880.00000000   0.00824147
881.00000000   0.00823080
882.00000000   0.00823013
883.00000000   0.00822140
884.00000000   0.00821783
885.00000000   0.00821599
886.00000000   0.00821595
887.00000000   0.00821213
888.00000000   0.00821119
889.00000000   0.00820479
890.00000000   0.00820479
891.00000000   0.00818742
892.00000000   0.00818742
893.00000000   0.00817892
894.00000000   0.00817406
895.00000000   0.00813741
896.00000000   0.00813617
897.00000000   0.00813203
898.00000000   0.00813203
899.00000000   0.00812634
900.00000000   0.00812279
901.00000000   0.00812065
902.00000000   0.00811649
903.00000000   0.00810711
904.00000000   0.00810711
905.00000000   0.00810175
906.00000000   0.00810175
907.00000000   0.00807849
908.00000000   0.00807849
909.00000000   0.00805028
910.00000000   0.00804438
911.00000000   0.00804400
912.00000000   0.00804400
913.00000000   0.00804081
914.00000000   0.00804002
915.00000000   0.00802757
916.00000000   0.00802757
917.00000000   0.00801493
918.00000000   0.00801442
919.00000000   0.00801442
920.00000000   0.00801294
921.00000000   0.00800079
922.00000000   0.00800079
923.00000000   0.00799760
924.00000000   0.00799760
925.00000000   0.00799317
926.00000000   0.00799317
927.00000000   0.00799144
928.00000000   0.00798801
929.00000000   0.00797812
930.00000000   0.00797793
931.00000000   0.00796260
932.00000000   0.00795896
933.00000000   0.00795143
934.00000000   0.00795143
935.00000000   0.00794719
936.00000000   0.00794719
937.00000000   0.00794526
938.00000000   0.00794526
939.00000000   0.00794219
940.00000000   0.00794219
941.00000000   0.00790956
942.00000000   0.00790868
943.00000000   0.00789019
944.00000000   0.00789019
945.00000000   0.00787362
946.00000000   0.00787362
947.00000000   0.00786776
948.00000000   0.00786771
949.00000000   0.00786518
950.00000000   0.00786340
951.00000000   0.00786340
952.00000000   0.00786176
953.00000000   0.00785121
954.00000000   0.00784643
955.00000000   0.00784569
956.00000000   0.00784482
957.00000000   0.00784040
958.00000000   0.00782261
959.00000000   0.00781869
960.00000000   0.00781700
961.00000000   0.00781700
962.00000000   0.00781131
963.00000000   0.00781090
964.00000000   0.00778752
965.00000000   0.00778472
966.00000000   0.00778472
967.00000000   0.00778294
968.00000000   0.00775732
969.00000000   0.00775437
970.00000000   0.00775362
971.00000000   0.00775362
972.00000000   0.00774718
973.00000000   0.00774718
974.00000000   0.00774477
975.00000000   0.00774477
976.00000000   0.00773780
977.00000000   0.00773481
978.00000000   0.00773477
979.00000000   0.00773381
980.00000000   0.00773188
981.00000000   0.00773188
982.00000000   0.00771464
983.00000000   0.00771464
984.00000000   0.00770039
985.00000000   0.00769781
986.00000000   0.00769017
987.00000000   0.00768869
988.00000000   0.00768728
989.00000000   0.00768699
990.00000000   0.00767533
991.00000000   0.00767216
992.00000000   0.00766479
993.00000000   0.00766479
994.00000000   0.00765317
995.00000000   0.00765317
996.00000000   0.00765020
997.00000000   0.00765020
998.00000000   0.00764146
999.00000000   0.00763844
1000.00000000   0.00763695
1001.00000000   0.00763695
1002.00000000   0.00762395
1003.00000000   0.00762395
1004.00000000   0.00762002
1005.00000000   0.00762002
1006.00000000   0.00761240
1007.00000000   0.00761169
1008.00000000   0.00760918
1009.00000000   0.00760918
1010.00000000   0.00760245
1011.00000000   0.00759904
1012.00000000   0.00758418
1013.00000000   0.00758418
1014.00000000   0.00756522
1015.00000000   0.00756522
1016.00000000   0.00754811
1017.00000000   0.00754621
1018.00000000   0.00753444
1019.00000000   0.00753444
1020.00000000   0.00753132
1021.00000000   0.00753132
1022.00000000   0.00752370
1023.00000000   0.00751593
1024.00000000   0.00751546
1025.00000000   0.00751544
1026.00000000   0.00751249
1027.00000000   0.00751235
1028.00000000   0.00750165
1029.00000000   0.00750162
1030.00000000   0.00749125
1031.00000000   0.00749057
1032.00000000   0.00749057
1033.00000000   0.00748767
1034.00000000   0.00748333
1035.00000000   0.00747251
1036.00000000   0.00747242
1037.00000000   0.00747164
1038.00000000   0.00747164
1039.00000000   0.00746844
1040.00000000   0.00746844
1041.00000000   0.00746802
1042.00000000   0.00746478
1043.00000000   0.00745545
1044.00000000   0.00745545
1045.00000000   0.00744781
1046.00000000   0.00744781
1047.00000000   0.00743881
1048.00000000   0.00743422
1049.00000000   0.00742554
1050.00000000   0.00742337
1051.00000000   0.00742185
1052.00000000   0.00742185
1053.00000000   0.00741694
1054.00000000   0.00741680
1055.00000000   0.00739750
1056.00000000   0.00739750
1057.00000000   0.00739738
1058.00000000   0.00739271
1059.00000000   0.00739224
1060.00000000   0.00739215
1061.00000000   0.00738954
1062.00000000   0.00738772
1063.00000000   0.00738039
1064.00000000   0.00738039
1065.00000000   0.00734311
1066.00000000   0.00733938
1067.00000000   0.00733790
1068.00000000   0.00733788
1069.00000000   0.00732891
1070.00000000   0.00732891
1071.00000000   0.00732608
1072.00000000   0.00732504
1073.00000000   0.00732504
1074.00000000   0.00732348
1075.00000000   0.00731644
1076.00000000   0.00731644
1077.00000000   0.00731310
1078.00000000   0.00731310
1079.00000000   0.00730461
1080.00000000   0.00730461
1081.00000000   0.00729185
1082.00000000   0.00729185
1083.00000000   0.00729010
1084.00000000   0.00729010
1085.00000000   0.00727988
1086.00000000   0.00727665
1087.00000000   0.00727588
1088.00000000   0.00727588
1089.00000000   0.00726597
1090.00000000   0.00726594
1091.00000000   0.00725764
1092.00000000   0.00725748
1093.00000000   0.00725748
1094.00000000   0.00725619
1095.00000000   0.00724971
1096.00000000   0.00724971
1097.00000000   0.00724032
1098.00000000   0.00723881
1099.00000000   0.00722771
1100.00000000   0.00722749
1101.00000000   0.00722632
1102.00000000   0.00722632
1103.00000000   0.00722019
1104.00000000   0.00721745
1105.00000000   0.00721333
1106.00000000   0.00721333
1107.00000000   0.00720735
1108.00000000   0.00720501
1109.00000000   0.00719987
1110.00000000   0.00719987
1111.00000000   0.00718421
1112.00000000   0.00718421
1113.00000000   0.00718270
1114.00000000   0.00718270
1115.00000000   0.00717168
1116.00000000   0.00716979
1117.00000000   0.00716664
1118.00000000   0.00716583
1119.00000000   0.00716461
1120.00000000   0.00715964
1121.00000000   0.00715964
1122.00000000   0.00715175
1123.00000000   0.00714873
1124.00000000   0.00713052
1125.00000000   0.00713052
1126.00000000   0.00713006
1127.00000000   0.00712869
1128.00000000   0.00712869
1129.00000000   0.00712555
1130.00000000   0.00712384
1131.00000000   0.00712377
1132.00000000   0.00712258
1133.00000000   0.00712256
1134.00000000   0.00710803
1135.00000000   0.00710668
1136.00000000   0.00709724
1137.00000000   0.00709724
1138.00000000   0.00708937
1139.00000000   0.00708663
1140.00000000   0.00708653
1141.00000000   0.00708601
1142.00000000   0.00706828
1143.00000000   0.00706828
1144.00000000   0.00706013
1145.00000000   0.00706013
1146.00000000   0.00705918
1147.00000000   0.00705918
1148.00000000   0.00704502
1149.00000000   0.00704473
1150.00000000   0.00704384
1151.00000000   0.00704145
1152.00000000   0.00704122
1153.00000000   0.00703995
1154.00000000   0.00703995
1155.00000000   0.00703942
1156.00000000   0.00703030
1157.00000000   0.00703030
1158.00000000   0.00702658
1159.00000000   0.00702658
1160.00000000   0.00702478
1161.00000000   0.00702478
1162.00000000   0.00702275
1163.00000000   0.00702275
1164.00000000   0.00701315
1165.00000000   0.00701315
1166.00000000   0.00700038
1167.00000000   0.00699972
1168.00000000   0.00699455
1169.00000000   0.00699379
1170.00000000   0.00699379
1171.00000000   0.00699251
1172.00000000   0.00698942
1173.00000000   0.00698893
1174.00000000   0.00698830
1175.00000000   0.00698735
1176.00000000   0.00697021
1177.00000000   0.00697021
1178.00000000   0.00696494
1179.00000000   0.00696494
1180.00000000   0.00695000
1181.00000000   0.00694970
1182.00000000   0.00694970
1183.00000000   0.00694780
1184.00000000   0.00693615
1185.00000000   0.00693556
1186.00000000   0.00693457
1187.00000000   0.00693457
1188.00000000   0.00692807
1189.00000000   0.00692722
1190.00000000   0.00692722
1191.00000000   0.00692574
1192.00000000   0.00692376
1193.00000000   0.00692376
1194.00000000   0.00689737
1195.00000000   0.00689737
1196.00000000   0.00688593
1197.00000000   0.00688303
1198.00000000   0.00688106
1199.00000000   0.00688106
1200.00000000   0.00687950
1201.00000000   0.00687760
1202.00000000   0.00687731
1203.00000000   0.00687731
1204.00000000   0.00687628
1205.00000000   0.00686940
1206.00000000   0.00686926
1207.00000000   0.00686792
1208.00000000   0.00686684
1209.00000000   0.00686684
1210.00000000   0.00686589
1211.00000000   0.00686089
1212.00000000   0.00685731
1213.00000000   0.00685613
1214.00000000   0.00685613
1215.00000000   0.00685509
1216.00000000   0.00685460
1217.00000000   0.00685263
1218.00000000   0.00685185
1219.00000000   0.00684506
1220.00000000   0.00684345
1221.00000000   0.00683825
1222.00000000   0.00683809
1223.00000000   0.00682750
1224.00000000   0.00682750
1225.00000000   0.00681671
1226.00000000   0.00681671
1227.00000000   0.00681532
1228.00000000   0.00681532
1229.00000000   0.00681510
1230.00000000   0.00681254
1231.00000000   0.00680895
1232.00000000   0.00680895
1233.00000000   0.00678913
1234.00000000   0.00678854
1235.00000000   0.00678457
1236.00000000   0.00678299
1237.00000000   0.00677960
1238.00000000   0.00677960
1239.00000000   0.00677609
1240.00000000   0.00677365
1241.00000000   0.00676693
1242.00000000   0.00676693
1243.00000000   0.00675999
1244.00000000   0.00675915
1245.00000000   0.00675782
1246.00000000   0.00675782
1247.00000000   0.00675421
1248.00000000   0.00675282
1249.00000000   0.00675272
1250.00000000   0.00675272
1251.00000000   0.00674410
1252.00000000   0.00674410
1253.00000000   0.00672961
1254.00000000   0.00672747
1255.00000000   0.00672747
1256.00000000   0.00672735
1257.00000000   0.00672287
1258.00000000   0.00672258
1259.00000000   0.00670756
1260.00000000   0.00670756
1261.00000000   0.00670570
1262.00000000   0.00670383
1263.00000000   0.00670292
1264.00000000   0.00670292
1265.00000000   0.00670168
1266.00000000   0.00670167
1267.00000000   0.00669988
1268.00000000   0.00669988
1269.00000000   0.00669442
1270.00000000   0.00669442
1271.00000000   0.00668839
1272.00000000   0.00668839
1273.00000000   0.00668428
1274.00000000   0.00668428
1275.00000000   0.00668268
1276.00000000   0.00668254
1277.00000000   0.00667643
1278.00000000   0.00667435
1279.00000000   0.00667016
1280.00000000   0.00667016
1281.00000000   0.00666628
1282.00000000   0.00666628
1283.00000000   0.00665301
1284.00000000   0.00665176
1285.00000000   0.00664597
1286.00000000   0.00664581
1287.00000000   0.00664346
1288.00000000   0.00664228
1289.00000000   0.00663106
1290.00000000   0.00663106
1291.00000000   0.00662911
1292.00000000   0.00662842
1293.00000000   0.00662842
1294.00000000   0.00662771
1295.00000000   0.00662395
1296.00000000   0.00662165
1297.00000000   0.00662152
1298.00000000   0.00662152
1299.00000000   0.00662082
1300.00000000   0.00661652
1301.00000000   0.00661541
1302.00000000   0.00661444
1303.00000000   0.00661229
1304.00000000   0.00659795
1305.00000000   0.00659795
1306.00000000   0.00659492
1307.00000000   0.00659492
1308.00000000   0.00659491
1309.00000000   0.00659366
1310.00000000   0.00659328
1311.00000000   0.00659305
1312.00000000   0.00658437
1313.00000000   0.00658437
1314.00000000   0.00656881
1315.00000000   0.00656653
1316.00000000   0.00656188
1317.00000000   0.00656188
1318.00000000   0.00655324
1319.00000000   0.00655324
1320.00000000   0.00655288
1321.00000000   0.00655135
1322.00000000   0.00655075
1323.00000000   0.00654974
1324.00000000   0.00654021
1325.00000000   0.00654021
1326.00000000   0.00653610
1327.00000000   0.00653510
1328.00000000   0.00653496
1329.00000000   0.00653365
1330.00000000   0.00653356
1331.00000000   0.00653314
1332.00000000   0.00653246
1333.00000000   0.00653246
1334.00000000   0.00652707
1335.00000000   0.00652664
1336.00000000   0.00652293
1337.00000000   0.00652293
1338.00000000   0.00651029
1339.00000000   0.00651029
1340.00000000   0.00650828
1341.00000000   0.00650817
1342.00000000   0.00650289
1343.00000000   0.00650289
1344.00000000   0.00649988
1345.00000000   0.00649988
1346.00000000   0.00649515
1347.00000000   0.00649338
1348.00000000   0.00648995
1349.00000000   0.00648995
1350.00000000   0.00648914
1351.00000000   0.00648914
1352.00000000   0.00648788
1353.00000000   0.00648788
1354.00000000   0.00648458
1355.00000000   0.00648301
1356.00000000   0.00647557
1357.00000000   0.00647557
1358.00000000   0.00647389
1359.00000000   0.00647389
1360.00000000   0.00646780
1361.00000000   0.00646751
1362.00000000   0.00646687
1363.00000000   0.00646687
1364.00000000   0.00645046
1365.00000000   0.00644856
1366.00000000   0.00644784
1367.00000000   0.00644775
1368.00000000   0.00644730
1369.00000000   0.00644720
1370.00000000   0.00644221
1371.00000000   0.00644221
1372.00000000   0.00643914
1373.00000000   0.00643914
1374.00000000   0.00641365
1375.00000000   0.00641356
1376.00000000   0.00641356
1377.00000000   0.00641317
1378.00000000   0.00641298
1379.00000000   0.00641126
1380.00000000   0.00640566
1381.00000000   0.00640566
1382.00000000   0.00640423
1383.00000000   0.00640423
1384.00000000   0.00639960
1385.00000000   0.00639897
1386.00000000   0.00639712
1387.00000000   0.00639549
1388.00000000   0.00639453
1389.00000000   0.00639340
1390.00000000   0.00639340
1391.00000000   0.00639185
1392.00000000   0.00639184
1393.00000000   0.00638639
1394.00000000   0.00638592
1395.00000000   0.00638592
1396.00000000   0.00638454
1397.00000000   0.00638158
1398.00000000   0.00638158
1399.00000000   0.00637624
1400.00000000   0.00637617
1401.00000000   0.00636984
1402.00000000   0.00636805
1403.00000000   0.00636563
1404.00000000   0.00636563
1405.00000000   0.00636284
1406.00000000   0.00636284
1407.00000000   0.00635919
1408.00000000   0.00635853
1409.00000000   0.00634919
1410.00000000   0.00634823
1411.00000000   0.00634823
1412.00000000   0.00634671
1413.00000000   0.00634611
1414.00000000   0.00634609
1415.00000000   0.00634599
1416.00000000   0.00634533
1417.00000000   0.00634275
1418.00000000   0.00634195
1419.00000000   0.00633757
1420.00000000   0.00633696
1421.00000000   0.00632605
1422.00000000   0.00632605
1423.00000000   0.00632094
1424.00000000   0.00632094
1425.00000000   0.00631841
1426.00000000   0.00631670
1427.00000000   0.00631122
1428.00000000   0.00631122
1429.00000000   0.00630967
1430.00000000   0.00630967
1431.00000000   0.00630290
1432.00000000   0.00630263
1433.00000000   0.00629213
1434.00000000   0.00629213
1435.00000000   0.00628575
1436.00000000   0.00628575
1437.00000000   0.00628434
1438.00000000   0.00628424
1439.00000000   0.00628307
1440.00000000   0.00628260
1441.00000000   0.00628019
1442.00000000   0.00628019
1443.00000000   0.00627661
1444.00000000   0.00627661
1445.00000000   0.00627343
1446.00000000   0.00627343
1447.00000000   0.00627131
1448.00000000   0.00627131
1449.00000000   0.00627037
1450.00000000   0.00626976
1451.00000000   0.00626195
1452.00000000   0.00626097
1453.00000000   0.00625569
1454.00000000   0.00625569
1455.00000000   0.00625513
1456.00000000   0.00625513
1457.00000000   0.00625031
1458.00000000   0.00625030
1459.00000000   0.00624802
1460.00000000   0.00624740
1461.00000000   0.00624464
1462.00000000   0.00624350
1463.00000000   0.00624148
1464.00000000   0.00624148
1465.00000000   0.00623151
1466.00000000   0.00623151
1467.00000000   0.00622945
1468.00000000   0.00622931
1469.00000000   0.00622818
1470.00000000   0.00622818
1471.00000000   0.00622245
1472.00000000   0.00622120
1473.00000000   0.00621870
1474.00000000   0.00621870
1475.00000000   0.00621594
1476.00000000   0.00621594
1477.00000000   0.00621406
1478.00000000   0.00621406
1479.00000000   0.00621009
1480.00000000   0.00621009
1481.00000000   0.00620215
1482.00000000   0.00620215
1483.00000000   0.00620169
1484.00000000   0.00619997
1485.00000000   0.00619587
1486.00000000   0.00619569
1487.00000000   0.00619221
1488.00000000   0.00618991
1489.00000000   0.00618826
1490.00000000   0.00618457
1491.00000000   0.00618409
1492.00000000   0.00618295
1493.00000000   0.00618173
1494.00000000   0.00618065
1495.00000000   0.00617971
1496.00000000   0.00617465
1497.00000000   0.00617465
1498.00000000   0.00616833
1499.00000000   0.00616833
1500.00000000   0.00616703
1501.00000000   0.00616562
1502.00000000   0.00616240
1503.00000000   0.00616240
1504.00000000   0.00615840
1505.00000000   0.00615709
1506.00000000   0.00615363
1507.00000000   0.00615259
1508.00000000   0.00615084
1509.00000000   0.00615058
1510.00000000   0.00614728
1511.00000000   0.00614619
1512.00000000   0.00614575
1513.00000000   0.00614575
1514.00000000   0.00613897
1515.00000000   0.00613897
1516.00000000   0.00613088
1517.00000000   0.00613088
1518.00000000   0.00612995
1519.00000000   0.00612995
1520.00000000   0.00612599
1521.00000000   0.00612599
1522.00000000   0.00612422
1523.00000000   0.00612422
1524.00000000   0.00612319
1525.00000000   0.00612170
1526.00000000   0.00611798
1527.00000000   0.00611794
1528.00000000   0.00610775
1529.00000000   0.00610710
1530.00000000   0.00610696
1531.00000000   0.00610696
1532.00000000   0.00610397
1533.00000000   0.00610397
1534.00000000   0.00610318
1535.00000000   0.00610200
1536.00000000   0.00609590
1537.00000000   0.00609590
1538.00000000   0.00609557
1539.00000000   0.00609516
1540.00000000   0.00609406
1541.00000000   0.00609294
1542.00000000   0.00609277
1543.00000000   0.00609252
1544.00000000   0.00609208
1545.00000000   0.00609148
1546.00000000   0.00609052
1547.00000000   0.00609052
1548.00000000   0.00608758
1549.00000000   0.00608758
1550.00000000   0.00607990
1551.00000000   0.00607990
1552.00000000   0.00607627
1553.00000000   0.00607627
1554.00000000   0.00606733
1555.00000000   0.00606733
1556.00000000   0.00606460
1557.00000000   0.00606460
1558.00000000   0.00606385
1559.00000000   0.00606385
1560.00000000   0.00606032
1561.00000000   0.00605908
1562.00000000   0.00605712
1563.00000000   0.00605686
1564.00000000   0.00604982
1565.00000000   0.00604883
1566.00000000   0.00604464
1567.00000000   0.00604464
1568.00000000   0.00604319
1569.00000000   0.00604319
1570.00000000   0.00604196
1571.00000000   0.00604196
1572.00000000   0.00603508
1573.00000000   0.00603508
1574.00000000   0.00603125
1575.00000000   0.00603072
1576.00000000   0.00602618
1577.00000000   0.00602511
1578.00000000   0.00602274
1579.00000000   0.00602183
1580.00000000   0.00601918
1581.00000000   0.00601918
1582.00000000   0.00601671
1583.00000000   0.00601671
1584.00000000   0.00601227
1585.00000000   0.00601225
1586.00000000   0.00601104
1587.00000000   0.00601071
1588.00000000   0.00600595
1589.00000000   0.00600494
1590.00000000   0.00600494
1591.00000000   0.00600386
1592.00000000   0.00600258
1593.00000000   0.00599730
1594.00000000   0.00599594
1595.00000000   0.00599594
1596.00000000   0.00599530
1597.00000000   0.00599483
1598.00000000   0.00599479
1599.00000000   0.00599409
1600.00000000   0.00599409
1601.00000000   0.00599406
1602.00000000   0.00599373
1603.00000000   0.00599013
1604.00000000   0.00599013
1605.00000000   0.00598454
1606.00000000   0.00598440
1607.00000000   0.00598440
1608.00000000   0.00598329
1609.00000000   0.00598225
1610.00000000   0.00598223
1611.00000000   0.00598223
1612.00000000   0.00598200
1613.00000000   0.00598200
1614.00000000   0.00598129
1615.00000000   0.00596812
1616.00000000   0.00596680
1617.00000000   0.00596672
1618.00000000   0.00596668
1619.00000000   0.00595906
1620.00000000   0.00595864
1621.00000000   0.00595748
1622.00000000   0.00595748
1623.00000000   0.00595608
1624.00000000   0.00595561
1625.00000000   0.00594916
1626.00000000   0.00594916
1627.00000000   0.00594721
1628.00000000   0.00594587
1629.00000000   0.00594389
1630.00000000   0.00594389
1631.00000000   0.00593919
1632.00000000   0.00593801
1633.00000000   0.00593752
1634.00000000   0.00593736
1635.00000000   0.00592925
1636.00000000   0.00592900
1637.00000000   0.00592541
1638.00000000   0.00592541
1639.00000000   0.00592210
1640.00000000   0.00592188
1641.00000000   0.00592188
1642.00000000   0.00592101
1643.00000000   0.00592034
1644.00000000   0.00592034
1645.00000000   0.00591892
1646.00000000   0.00591892
1647.00000000   0.00591449
1648.00000000   0.00591449
1649.00000000   0.00591252
1650.00000000   0.00591252
1651.00000000   0.00590845
1652.00000000   0.00590845
1653.00000000   0.00590690
1654.00000000   0.00590690
1655.00000000   0.00590556
1656.00000000   0.00590556
1657.00000000   0.00590177
1658.00000000   0.00590174
1659.00000000   0.00589417
1660.00000000   0.00589343
1661.00000000   0.00589294
1662.00000000   0.00589294
1663.00000000   0.00589274
1664.00000000   0.00589258
1665.00000000   0.00589253
1666.00000000   0.00589251
1667.00000000   0.00589238
1668.00000000   0.00589238
1669.00000000   0.00589183
1670.00000000   0.00589183
1671.00000000   0.00588280
1672.00000000   0.00588259
1673.00000000   0.00588259
1674.00000000   0.00588240
1675.00000000   0.00588088
1676.00000000   0.00588082
1677.00000000   0.00588081
1678.00000000   0.00588036
1679.00000000   0.00587512
1680.00000000   0.00587512
1681.00000000   0.00586684
1682.00000000   0.00586684
1683.00000000   0.00586178
1684.00000000   0.00586080
1685.00000000   0.00585902
1686.00000000   0.00585902
1687.00000000   0.00585629
1688.00000000   0.00585629
1689.00000000   0.00585396
1690.00000000   0.00585396
1691.00000000   0.00585076
1692.00000000   0.00585052
1693.00000000   0.00584630
1694.00000000   0.00584544
1695.00000000   0.00584161
1696.00000000   0.00584161
1697.00000000   0.00583956
1698.00000000   0.00583956
1699.00000000   0.00583804
1700.00000000   0.00583657
1701.00000000   0.00583529
1702.00000000   0.00583219
1703.00000000   0.00583219
1704.00000000   0.00583055
1705.00000000   0.00582933
1706.00000000   0.00582933
1707.00000000   0.00582911
1708.00000000   0.00582832
1709.00000000   0.00582798
1710.00000000   0.00582692
1711.00000000   0.00582630
1712.00000000   0.00582362
1713.00000000   0.00582333
1714.00000000   0.00581998
1715.00000000   0.00581893
1716.00000000   0.00581770
1717.00000000   0.00581770
1718.00000000   0.00581397
1719.00000000   0.00581397
1720.00000000   0.00581181
1721.00000000   0.00581161
1722.00000000   0.00580784
1723.00000000   0.00580784
1724.00000000   0.00580581
1725.00000000   0.00580489
1726.00000000   0.00580171
1727.00000000   0.00580171
1728.00000000   0.00579945
1729.00000000   0.00579935
1730.00000000   0.00579882
1731.00000000   0.00579882
1732.00000000   0.00579823
1733.00000000   0.00579823
1734.00000000   0.00579798
1735.00000000   0.00579732
1736.00000000   0.00579048
1737.00000000   0.00578949
1738.00000000   0.00578934
1739.00000000   0.00578934
1740.00000000   0.00578865
1741.00000000   0.00578865
1742.00000000   0.00578784
1743.00000000   0.00578721
1744.00000000   0.00578681
1745.00000000   0.00578681
1746.00000000   0.00577579
1747.00000000   0.00577572
1748.00000000   0.00577107
1749.00000000   0.00577107
1750.00000000   0.00576734
1751.00000000   0.00576722
1752.00000000   0.00576686
1753.00000000   0.00576615
1754.00000000   0.00576506
1755.00000000   0.00576496
1756.00000000   0.00576091
1757.00000000   0.00576091
1758.00000000   0.00575993
1759.00000000   0.00575993
1760.00000000   0.00575614
1761.00000000   0.00575614
1762.00000000   0.00575464
1763.00000000   0.00575464
1764.00000000   0.00575167
1765.00000000   0.00575086
1766.00000000   0.00574904
1767.00000000   0.00574871
1768.00000000   0.00574850
1769.00000000   0.00574850
1770.00000000   0.00574407
1771.00000000   0.00574376
1772.00000000   0.00574274
1773.00000000   0.00574203
1774.00000000   0.00573929
1775.00000000   0.00573929
1776.00000000   0.00573820
1777.00000000   0.00573820
1778.00000000   0.00573715
1779.00000000   0.00573715
1780.00000000   0.00573428
1781.00000000   0.00573428
1782.00000000   0.00573176
1783.00000000   0.00573176
1784.00000000   0.00572833
1785.00000000   0.00572833
1786.00000000   0.00572496
1787.00000000   0.00572496
1788.00000000   0.00572270
1789.00000000   0.00572270
1790.00000000   0.00572270
1791.00000000   0.00572268
1792.00000000   0.00571613
1793.00000000   0.00571521
1794.00000000   0.00571489
1795.00000000   0.00571489
1796.00000000   0.00571175
1797.00000000   0.00571162
1798.00000000   0.00571150
1799.00000000   0.00571092
1800.00000000   0.00571013
1801.00000000   0.00571013
1802.00000000   0.00570503
1803.00000000   0.00570499
1804.00000000   0.00570497
1805.00000000   0.00570497
1806.00000000   0.00570440
1807.00000000   0.00570417
1808.00000000   0.00570324
1809.00000000   0.00570324
1810.00000000   0.00570061
1811.00000000   0.00570018
1812.00000000   0.00569312
1813.00000000   0.00569312
1814.00000000   0.00568747
1815.00000000   0.00568611
1816.00000000   0.00568606
1817.00000000   0.00568554
1818.00000000   0.00568443
1819.00000000   0.00568421
1820.00000000   0.00568421
1821.00000000   0.00568265
1822.00000000   0.00568265
1823.00000000   0.00568183
1824.00000000   0.00568183
1825.00000000   0.00568003
1826.00000000   0.00567935
1827.00000000   0.00567925
1828.00000000   0.00567923
1829.00000000   0.00567197
1830.00000000   0.00567065
1831.00000000   0.00567028
1832.00000000   0.00567017
1833.00000000   0.00566724
1834.00000000   0.00566724
1835.00000000   0.00566531
1836.00000000   0.00566531
1837.00000000   0.00566361
1838.00000000   0.00566361
1839.00000000   0.00566065
1840.00000000   0.00566065
1841.00000000   0.00565983
1842.00000000   0.00565884
1843.00000000   0.00565786
1844.00000000   0.00565776
1845.00000000   0.00565575
1846.00000000   0.00565501
1847.00000000   0.00565422
1848.00000000   0.00565422
1849.00000000   0.00565252
1850.00000000   0.00565225
1851.00000000   0.00565106
1852.00000000   0.00565106
1853.00000000   0.00564626
1854.00000000   0.00564607
1855.00000000   0.00564585
1856.00000000   0.00564585
1857.00000000   0.00564462
1858.00000000   0.00564396
1859.00000000   0.00563866
1860.00000000   0.00563863
1861.00000000   0.00563507
1862.00000000   0.00563507
1863.00000000   0.00563241
1864.00000000   0.00563241
1865.00000000   0.00563010
1866.00000000   0.00563010
1867.00000000   0.00562977
1868.00000000   0.00562949
1869.00000000   0.00562949
1870.00000000   0.00562912
1871.00000000   0.00562700
1872.00000000   0.00562698
1873.00000000   0.00562698
1874.00000000   0.00562627
1875.00000000   0.00562294
1876.00000000   0.00562249
1877.00000000   0.00562100
1878.00000000   0.00562100
1879.00000000   0.00561851
1880.00000000   0.00561847
1881.00000000   0.00561634
1882.00000000   0.00561634
1883.00000000   0.00561306
1884.00000000   0.00561306
1885.00000000   0.00560750
1886.00000000   0.00560750
1887.00000000   0.00560708
1888.00000000   0.00560657
1889.00000000   0.00560657
1890.00000000   0.00560614
1891.00000000   0.00560606
1892.00000000   0.00560602
1893.00000000   0.00560569
1894.00000000   0.00560566
1895.00000000   0.00560566
1896.00000000   0.00560543
1897.00000000   0.00559739
1898.00000000   0.00559739
1899.00000000   0.00559252
1900.00000000   0.00559252
1901.00000000   0.00559119
1902.00000000   0.00559109
1903.00000000   0.00558968
1904.00000000   0.00558895
1905.00000000   0.00558842
1906.00000000   0.00558827
1907.00000000   0.00558520
1908.00000000   0.00558520
1909.00000000   0.00558467
1910.00000000   0.00558467
1911.00000000   0.00558424
1912.00000000   0.00558392
1913.00000000   0.00558392
1914.00000000   0.00558355
1915.00000000   0.00558174
1916.00000000   0.00558174
1917.00000000   0.00557826
1918.00000000   0.00557826
1919.00000000   0.00557740
1920.00000000   0.00557740
1921.00000000   0.00557692
1922.00000000   0.00557691
1923.00000000   0.00557490
1924.00000000   0.00557490
1925.00000000   0.00557031
1926.00000000   0.00557031
1927.00000000   0.00557014
1928.00000000   0.00557014
1929.00000000   0.00556184
1930.00000000   0.00556174
1931.00000000   0.00556064
1932.00000000   0.00556019
1933.00000000   0.00555961
1934.00000000   0.00555918
1935.00000000   0.00555728
1936.00000000   0.00555704
1937.00000000   0.00555534
1938.00000000   0.00555507
1939.00000000   0.00555507
1940.00000000   0.00555484
1941.00000000   0.00555286
1942.00000000   0.00555286
1943.00000000   0.00555151
1944.00000000   0.00555151
1945.00000000   0.00555020
1946.00000000   0.00554939
1947.00000000   0.00554831
1948.00000000   0.00554812
1949.00000000   0.00554810
1950.00000000   0.00554793
1951.00000000   0.00554793
1952.00000000   0.00554473
1953.00000000   0.00554397
1954.00000000   0.00553962
1955.00000000   0.00553957
1956.00000000   0.00553780
1957.00000000   0.00553780
1958.00000000   0.00553763
1959.00000000   0.00553682
1960.00000000   0.00553535
1961.00000000   0.00553535
1962.00000000   0.00553371
1963.00000000   0.00553331
1964.00000000   0.00553331
1965.00000000   0.00553328
1966.00000000   0.00552775
1967.00000000   0.00552697
1968.00000000   0.00552604
1969.00000000   0.00552604
1970.00000000   0.00552275
1971.00000000   0.00552275
1972.00000000   0.00552097
1973.00000000   0.00552062
1974.00000000   0.00552003
1975.00000000   0.00552003
1976.00000000   0.00551808
1977.00000000   0.00551808
1978.00000000   0.00551720
1979.00000000   0.00551703
1980.00000000   0.00551703
1981.00000000   0.00551698
1982.00000000   0.00551554
1983.00000000   0.00551554
1984.00000000   0.00551521
1985.00000000   0.00551460
1986.00000000   0.00551193
1987.00000000   0.00551193
1988.00000000   0.00551101
1989.00000000   0.00551088
1990.00000000   0.00550933
1991.00000000   0.00550932
1992.00000000   0.00550931
1993.00000000   0.00550907
1994.00000000   0.00550668
1995.00000000   0.00550624
1996.00000000   0.00550141
1997.00000000   0.00550141
1998.00000000   0.00550047
1999.00000000   0.00549990
2000.00000000   0.00549504
2001.00000000   0.00549504
2002.00000000   0.00549432
2003.00000000   0.00549432
2004.00000000   0.00549188
2005.00000000   0.00549184
2006.00000000   0.00548913
2007.00000000   0.00548913
2008.00000000   0.00548714
2009.00000000   0.00548680
2010.00000000   0.00548680
2011.00000000   0.00548674
2012.00000000   0.00548586
2013.00000000   0.00548586
2014.00000000   0.00548397
2015.00000000   0.00548397
2016.00000000   0.00548372
2017.00000000   0.00548311
2018.00000000   0.00548194
2019.00000000   0.00548194
2020.00000000   0.00548071
2021.00000000   0.00548071
2022.00000000   0.00547883
2023.00000000   0.00547873
2024.00000000   0.00547873
2025.00000000   0.00547846
2026.00000000   0.00547634
2027.00000000   0.00547621
2028.00000000   0.00547180
2029.00000000   0.00547163
2030.00000000   0.00547102
2031.00000000   0.00547102
2032.00000000   0.00546815
2033.00000000   0.00546815
2034.00000000   0.00546805
2035.00000000   0.00546800
2036.00000000   0.00546561
2037.00000000   0.00546561
2038.00000000   0.00546512
2039.00000000   0.00546491
2040.00000000   0.00546491
2041.00000000   0.00546452
2042.00000000   0.00546141
2043.00000000   0.00546140
2044.00000000   0.00546090
2045.00000000   0.00546090
2046.00000000   0.00545690
2047.00000000   0.00545690
2048.00000000   0.00545558
2049.00000000   0.00545558
2050.00000000   0.00545501
2051.00000000   0.00545501
2052.00000000   0.00545394
2053.00000000   0.00545386
2054.00000000   0.00545386
2055.00000000   0.00545365
2056.00000000   0.00545070
2057.00000000   0.00545035
2058.00000000   0.00544859
2059.00000000   0.00544859
2060.00000000   0.00544817
2061.00000000   0.00544815
2062.00000000   0.00544728
2063.00000000   0.00544728
2064.00000000   0.00544498
2065.00000000   0.00544442
2066.00000000   0.00544002
2067.00000000   0.00544002
2068.00000000   0.00543919
2069.00000000   0.00543919
2070.00000000   0.00543835
2071.00000000   0.00543826
2072.00000000   0.00543635
2073.00000000   0.00543620
2074.00000000   0.00543426
2075.00000000   0.00543426
2076.00000000   0.00542878
2077.00000000   0.00542872
2078.00000000   0.00542709
2079.00000000   0.00542626
2080.00000000   0.00542543
2081.00000000   0.00542473
2082.00000000   0.00542473
2083.00000000   0.00542350
2084.00000000   0.00542319
2085.00000000   0.00542314
2086.00000000   0.00542233
2087.00000000   0.00542213
2088.00000000   0.00542186
2089.00000000   0.00542176
2090.00000000   0.00542176
2091.00000000   0.00542139
2092.00000000   0.00542139
2093.00000000   0.00542058
2094.00000000   0.00542058
2095.00000000   0.00541823
2096.00000000   0.00541823
2097.00000000   0.00541820
2098.00000000   0.00541820
2099.00000000   0.00541681
2100.00000000   0.00541681
2101.00000000   0.00541657
2102.00000000   0.00541598
2103.00000000   0.00541477
2104.00000000   0.00541477
2105.00000000   0.00541440
2106.00000000   0.00541440
2107.00000000   0.00541424
2108.00000000   0.00541424
2109.00000000   0.00540881
2110.00000000   0.00540875
2111.00000000   0.00540847
2112.00000000   0.00540789
2113.00000000   0.00540353
2114.00000000   0.00540347
2115.00000000   0.00540326
2116.00000000   0.00540315
2117.00000000   0.00540177
2118.00000000   0.00540177
2119.00000000   0.00540138
2120.00000000   0.00540103
2121.00000000   0.00540069
2122.00000000   0.00540069
2123.00000000   0.00539838
2124.00000000   0.00539774
2125.00000000   0.00539549
2126.00000000   0.00539549
2127.00000000   0.00539502
2128.00000000   0.00539480
2129.00000000   0.00539332
2130.00000000   0.00539330
2131.00000000   0.00539163
2132.00000000   0.00539151
2133.00000000   0.00538944
2134.00000000   0.00538944
2135.00000000   0.00538883
2136.00000000   0.00538883
2137.00000000   0.00538625
2138.00000000   0.00538571
2139.00000000   0.00538384
2140.00000000   0.00538384
2141.00000000   0.00538342
2142.00000000   0.00538342
2143.00000000   0.00538199
2144.00000000   0.00538199
2145.00000000   0.00537982
2146.00000000   0.00537982
2147.00000000   0.00537883
2148.00000000   0.00537846
2149.00000000   0.00537756
2150.00000000   0.00537756
2151.00000000   0.00537383
2152.00000000   0.00537382
2153.00000000   0.00537301
2154.00000000   0.00537286
2155.00000000   0.00537241
2156.00000000   0.00537219
2157.00000000   0.00537215
2158.00000000   0.00537202
2159.00000000   0.00536979
2160.00000000   0.00536979
2161.00000000   0.00536863
2162.00000000   0.00536863
2163.00000000   0.00536840
2164.00000000   0.00536818
2165.00000000   0.00536780
2166.00000000   0.00536780
2167.00000000   0.00536742
2168.00000000   0.00536742
2169.00000000   0.00536452
2170.00000000   0.00536452
2171.00000000   0.00536339
2172.00000000   0.00536326
2173.00000000   0.00536324
2174.00000000   0.00536324
2175.00000000   0.00536236
2176.00000000   0.00536236
2177.00000000   0.00536200
2178.00000000   0.00536199
2179.00000000   0.00535956
2180.00000000   0.00535956
2181.00000000   0.00535748
2182.00000000   0.00535691
2183.00000000   0.00535690
2184.00000000   0.00535690
2185.00000000   0.00535598
2186.00000000   0.00535579
2187.00000000   0.00535573
2188.00000000   0.00535573
2189.00000000   0.00535397
2190.00000000   0.00535397
2191.00000000   0.00534868
2192.00000000   0.00534868
2193.00000000   0.00534571
2194.00000000   0.00534567
2195.00000000   0.00534566
2196.00000000   0.00534566
2197.00000000   0.00534460
2198.00000000   0.00534457
2199.00000000   0.00534351
2200.00000000   0.00534351
2201.00000000   0.00534309
2202.00000000   0.00534287
2203.00000000   0.00534241
2204.00000000   0.00534241
2205.00000000   0.00534178
2206.00000000   0.00534178
2207.00000000   0.00534107
2208.00000000   0.00534065
2209.00000000   0.00534035
2210.00000000   0.00534035
2211.00000000   0.00533994
2212.00000000   0.00533994
2213.00000000   0.00533864
2214.00000000   0.00533864
2215.00000000   0.00533749
2216.00000000   0.00533741
2217.00000000   0.00533499
2218.00000000   0.00533498
2219.00000000   0.00533387
2220.00000000   0.00533387
2221.00000000   0.00533366
2222.00000000   0.00533341
2223.00000000   0.00533059
2224.00000000   0.00533059
2225.00000000   0.00532865
2226.00000000   0.00532865
2227.00000000   0.00532710
2228.00000000   0.00532710
2229.00000000   0.00532400
2230.00000000   0.00532354
2231.00000000   0.00532217
2232.00000000   0.00532217
2233.00000000   0.00532190
2234.00000000   0.00532187
2235.00000000   0.00532099
2236.00000000   0.00532098
2237.00000000   0.00531939
2238.00000000   0.00531924
2239.00000000   0.00531810
2240.00000000   0.00531810
2241.00000000   0.00531793
2242.00000000   0.00531793
2243.00000000   0.00531737
2244.00000000   0.00531737
2245.00000000   0.00531587
2246.00000000   0.00531587
2247.00000000   0.00531581
2248.00000000   0.00531516
2249.00000000   0.00531449
2250.00000000   0.00531430
2251.00000000   0.00531430
2252.00000000   0.00531416
2253.00000000   0.00531416
2254.00000000   0.00531245
2255.00000000   0.00531244
2256.00000000   0.00531216
2257.00000000   0.00531200
2258.00000000   0.00531200
2259.00000000   0.00531188
2260.00000000   0.00531170
2261.00000000   0.00531160
2262.00000000   0.00530867
2263.00000000   0.00530867
2264.00000000   0.00530768
2265.00000000   0.00530768
2266.00000000   0.00530734
2267.00000000   0.00530685
2268.00000000   0.00530624
2269.00000000   0.00530590
2270.00000000   0.00530218
2271.00000000   0.00530218
2272.00000000   0.00530176
2273.00000000   0.00530174
2274.00000000   0.00530159
2275.00000000   0.00530158
2276.00000000   0.00530083
2277.00000000   0.00530034
2278.00000000   0.00530011
2279.00000000   0.00530011
2280.00000000   0.00529776
2281.00000000   0.00529769
2282.00000000   0.00529698
2283.00000000   0.00529698
2284.00000000   0.00529650
2285.00000000   0.00529650
2286.00000000   0.00529596
2287.00000000   0.00529596
2288.00000000   0.00529451
2289.00000000   0.00529451
2290.00000000   0.00529430
2291.00000000   0.00529426
2292.00000000   0.00529420
2293.00000000   0.00529420
2294.00000000   0.00529269
2295.00000000   0.00529218
2296.00000000   0.00529119
2297.00000000   0.00529119
2298.00000000   0.00529118
2299.00000000   0.00529102
2300.00000000   0.00529027
2301.00000000   0.00529027
2302.00000000   0.00528831
2303.00000000   0.00528805
2304.00000000   0.00528657
2305.00000000   0.00528657
2306.00000000   0.00528556
2307.00000000   0.00528555
2308.00000000   0.00528525
2309.00000000   0.00528525
2310.00000000   0.00528299
2311.00000000   0.00528272
2312.00000000   0.00528272
2313.00000000   0.00528255
2314.00000000   0.00528127
2315.00000000   0.00528127
2316.00000000   0.00528066
2317.00000000   0.00528066
2318.00000000   0.00527932
2319.00000000   0.00527932
2320.00000000   0.00527878
2321.00000000   0.00527878
2322.00000000   0.00527863
2323.00000000   0.00527856
2324.00000000   0.00527762
2325.00000000   0.00527760
2326.00000000   0.00527647
2327.00000000   0.00527647
2328.00000000   0.00527608
2329.00000000   0.00527608
2330.00000000   0.00527567
2331.00000000   0.00527567
2332.00000000   0.00527350
2333.00000000   0.00527350
2334.00000000   0.00527223
2335.00000000   0.00527216
2336.00000000   0.00527216
2337.00000000   0.00527177
2338.00000000   0.00527172
2339.00000000   0.00527164
2340.00000000   0.00527156
2341.00000000   0.00527156
2342.00000000   0.00527059
2343.00000000   0.00527034
2344.00000000   0.00527024
2345.00000000   0.00527024
2346.00000000   0.00526983
2347.00000000   0.00526983
2348.00000000   0.00526704
2349.00000000   0.00526704
2350.00000000   0.00526579
2351.00000000   0.00526579
2352.00000000   0.00526510
2353.00000000   0.00526510
2354.00000000   0.00526461
2355.00000000   0.00526459
2356.00000000   0.00526438
2357.00000000   0.00526438
2358.00000000   0.00526397
2359.00000000   0.00526397
2360.00000000   0.00526380
2361.00000000   0.00526380
2362.00000000   0.00526259
2363.00000000   0.00526259
2364.00000000   0.00526228
2365.00000000   0.00526228
2366.00000000   0.00526225
2367.00000000   0.00526220
2368.00000000   0.00526004
2369.00000000   0.00525966
2370.00000000   0.00525927
2371.00000000   0.00525927
2372.00000000   0.00525885
2373.00000000   0.00525885
2374.00000000   0.00525877
2375.00000000   0.00525877
2376.00000000   0.00525689
2377.00000000   0.00525689
2378.00000000   0.00525551
2379.00000000   0.00525550
2380.00000000   0.00525440
2381.00000000   0.00525431
2382.00000000   0.00525422
2383.00000000   0.00525422
2384.00000000   0.00525376
2385.00000000   0.00525376
2386.00000000   0.00525334
2387.00000000   0.00525312
2388.00000000   0.00525238
2389.00000000   0.00525238
2390.00000000   0.00525056
2391.00000000   0.00525056
2392.00000000   0.00524997
2393.00000000   0.00524997
2394.00000000   0.00524896
2395.00000000   0.00524893
2396.00000000   0.00524736
2397.00000000   0.00524736
2398.00000000   0.00524722
2399.00000000   0.00524697
2400.00000000   0.00524697
2401.00000000   0.00524687
2402.00000000   0.00524475
2403.00000000   0.00524475
2404.00000000   0.00524466
2405.00000000   0.00524466
2406.00000000   0.00524186
2407.00000000   0.00524186
2408.00000000   0.00524116
2409.00000000   0.00524116
2410.00000000   0.00523942
2411.00000000   0.00523942
2412.00000000   0.00523908
2413.00000000   0.00523906
2414.00000000   0.00523906
2415.00000000   0.00523899
2416.00000000   0.00523852
2417.00000000   0.00523852
2418.00000000   0.00523693
2419.00000000   0.00523673
2420.00000000   0.00523385
2421.00000000   0.00523354
2422.00000000   0.00523305
2423.00000000   0.00523305
2424.00000000   0.00523288
2425.00000000   0.00523287
2426.00000000   0.00523259
2427.00000000   0.00523259
2428.00000000   0.00523150
2429.00000000   0.00523150
2430.00000000   0.00523063
2431.00000000   0.00523063
2432.00000000   0.00523027
2433.00000000   0.00523027
2434.00000000   0.00522622
2435.00000000   0.00522616
2436.00000000   0.00522470
2437.00000000   0.00522470
2438.00000000   0.00522339
2439.00000000   0.00522339
2440.00000000   0.00522218
2441.00000000   0.00522218
2442.00000000   0.00522174
2443.00000000   0.00522155
2444.00000000   0.00522024
2445.00000000   0.00522017
2446.00000000   0.00522017
2447.00000000   0.00521995
2448.00000000   0.00521991
2449.00000000   0.00521991
2450.00000000   0.00521899
2451.00000000   0.00521899
2452.00000000   0.00521799
2453.00000000   0.00521799
2454.00000000   0.00521622
2455.00000000   0.00521617
2456.00000000   0.00521532
2457.00000000   0.00521484
2458.00000000   0.00521431
2459.00000000   0.00521246
2460.00000000   0.00521203
2461.00000000   0.00521069
2462.00000000   0.00521069
2463.00000000   0.00520937
2464.00000000   0.00520932
2465.00000000   0.00520932
2466.00000000   0.00520932
2467.00000000   0.00520894
2468.00000000   0.00520894
2469.00000000   0.00520882
2470.00000000   0.00520830
2471.00000000   0.00520796
2472.00000000   0.00520791
2473.00000000   0.00520685
2474.00000000   0.00520685
2475.00000000   0.00520658
2476.00000000   0.00520641
2477.00000000   0.00520630
2478.00000000   0.00520630
2479.00000000   0.00520595
2480.00000000   0.00520594
2481.00000000   0.00520361
2482.00000000   0.00520320
2483.00000000   0.00519843
2484.00000000   0.00519843
2485.00000000   0.00519815
2486.00000000   0.00519815
2487.00000000   0.00519784
2488.00000000   0.00519784
2489.00000000   0.00519722
2490.00000000   0.00519684
2491.00000000   0.00519627
2492.00000000   0.00519618
2493.00000000   0.00519569
2494.00000000   0.00519569
2495.00000000   0.00519343
2496.00000000   0.00519323
2497.00000000   0.00519303
2498.00000000   0.00519303
2499.00000000   0.00519260
2500.00000000   0.00519260
2501.00000000   0.00519099
2502.00000000   0.00519099
2503.00000000   0.00518972
2504.00000000   0.00518937
2505.00000000   0.00518676
2506.00000000   0.00518670
2507.00000000   0.00518616
2508.00000000   0.00518616
2509.00000000   0.00518462
2510.00000000   0.00518462
2511.00000000   0.00518384
2512.00000000   0.00518384
2513.00000000   0.00518142
2514.00000000   0.00518096
2515.00000000   0.00518078
2516.00000000   0.00518074
2517.00000000   0.00517985
2518.00000000   0.00517981
2519.00000000   0.00517794
2520.00000000   0.00517793
2521.00000000   0.00517586
2522.00000000   0.00517584
2523.00000000   0.00517512
2524.00000000   0.00517511
2525.00000000   0.00517450
2526.00000000   0.00517450
2527.00000000   0.00517379
2528.00000000   0.00517379
2529.00000000   0.00517216
2530.00000000   0.00517183
2531.00000000   0.00517013
2532.00000000   0.00517013
2533.00000000   0.00516939
2534.00000000   0.00516927
2535.00000000   0.00516870
2536.00000000   0.00516870
2537.00000000   0.00516730
2538.00000000   0.00516730
2539.00000000   0.00516589
2540.00000000   0.00516589
2541.00000000   0.00516466
2542.00000000   0.00516466
2543.00000000   0.00516312
2544.00000000   0.00516312
2545.00000000   0.00516248
2546.00000000   0.00516237
2547.00000000   0.00516237
2548.00000000   0.00516218
2549.00000000   0.00516078
2550.00000000   0.00516078
2551.00000000   0.00516045
2552.00000000   0.00516045
2553.00000000   0.00515926
2554.00000000   0.00515916
2555.00000000   0.00515838
2556.00000000   0.00515838
2557.00000000   0.00515785
2558.00000000   0.00515785
2559.00000000   0.00515577
2560.00000000   0.00515577
2561.00000000   0.00515474
2562.00000000   0.00515474
2563.00000000   0.00515255
2564.00000000   0.00515241
2565.00000000   0.00515241
2566.00000000   0.00515228
2567.00000000   0.00515082
2568.00000000   0.00515075
2569.00000000   0.00514973
2570.00000000   0.00514973
2571.00000000   0.00514595
2572.00000000   0.00514594
2573.00000000   0.00514444
2574.00000000   0.00514438
2575.00000000   0.00514289
2576.00000000   0.00514289
2577.00000000   0.00514261
2578.00000000   0.00514260
2579.00000000   0.00514260
2580.00000000   0.00514238
2581.00000000   0.00514085
2582.00000000   0.00514083
2583.00000000   0.00514042
2584.00000000   0.00514038
2585.00000000   0.00513911
2586.00000000   0.00513909
2587.00000000   0.00513851
2588.00000000   0.00513851
2589.00000000   0.00513529
2590.00000000   0.00513529
2591.00000000   0.00513415
2592.00000000   0.00513415
2593.00000000   0.00513299
2594.00000000   0.00513278
2595.00000000   0.00512873
2596.00000000   0.00512873
2597.00000000   0.00512734
2598.00000000   0.00512734
2599.00000000   0.00512718
2600.00000000   0.00512718
2601.00000000   0.00512473
2602.00000000   0.00512428
2603.00000000   0.00512390
2604.00000000   0.00512385
2605.00000000   0.00512375
2606.00000000   0.00512256
2607.00000000   0.00512256
2608.00000000   0.00512246
2609.00000000   0.00512235
2610.00000000   0.00512235
2611.00000000   0.00512213
2612.00000000   0.00512149
2613.00000000   0.00512148
2614.00000000   0.00511971
2615.00000000   0.00511971
2616.00000000   0.00511968
2617.00000000   0.00511965
2618.00000000   0.00511965
2619.00000000   0.00511932
2620.00000000   0.00511895
2621.00000000   0.00511895
2622.00000000   0.00511583
2623.00000000   0.00511575
2624.00000000   0.00511562
2625.00000000   0.00511549
2626.00000000   0.00511106
2627.00000000   0.00511079
2628.00000000   0.00511078
2629.00000000   0.00511075
2630.00000000   0.00511067
2631.00000000   0.00511067
2632.00000000   0.00510881
2633.00000000   0.00510870
2634.00000000   0.00510553
2635.00000000   0.00510523
2636.00000000   0.00510374
2637.00000000   0.00510374
2638.00000000   0.00510361
2639.00000000   0.00510359
2640.00000000   0.00510338
2641.00000000   0.00510331
2642.00000000   0.00510266
2643.00000000   0.00510266
2644.00000000   0.00509983
2645.00000000   0.00509977
2646.00000000   0.00509959
2647.00000000   0.00509958
2648.00000000   0.00509938
2649.00000000   0.00509910
2650.00000000   0.00509844
2651.00000000   0.00509841
2652.00000000   0.00509519
2653.00000000   0.00509519
2654.00000000   0.00509279
2655.00000000   0.00509254
2656.00000000   0.00509216
2657.00000000   0.00509216
2658.00000000   0.00508857
2659.00000000   0.00508857
2660.00000000   0.00508599
2661.00000000   0.00508575
2662.00000000   0.00508532
2663.00000000   0.00508532
2664.00000000   0.00508402
2665.00000000   0.00508402
2666.00000000   0.00508312
2667.00000000   0.00508312
2668.00000000   0.00508255
2669.00000000   0.00508255
2670.00000000   0.00508152
2671.00000000   0.00508152
2672.00000000   0.00507960
2673.00000000   0.00507960
2674.00000000   0.00507919
2675.00000000   0.00507905
2676.00000000   0.00507905
2677.00000000   0.00507898
2678.00000000   0.00507896
2679.00000000   0.00507896
2680.00000000   0.00507687
2681.00000000   0.00507687
2682.00000000   0.00507673
2683.00000000   0.00507673
2684.00000000   0.00507665
2685.00000000   0.00507665
2686.00000000   0.00507312
2687.00000000   0.00507312
2688.00000000   0.00507293
2689.00000000   0.00507293
2690.00000000   0.00507265
2691.00000000   0.00507246
2692.00000000   0.00506880
2693.00000000   0.00506880
2694.00000000   0.00506663
2695.00000000   0.00506647
2696.00000000   0.00506629
2697.00000000   0.00506629
2698.00000000   0.00506393
2699.00000000   0.00506393
2700.00000000   0.00506389
2701.00000000   0.00506388
2702.00000000   0.00506141
2703.00000000   0.00506127
2704.00000000   0.00505868
2705.00000000   0.00505868
2706.00000000   0.00505787
2707.00000000   0.00505784
2708.00000000   0.00505727
2709.00000000   0.00505717
2710.00000000   0.00505460
2711.00000000   0.00505448
2712.00000000   0.00505447
2713.00000000   0.00505446
2714.00000000   0.00505352
2715.00000000   0.00505346
2716.00000000   0.00505324
2717.00000000   0.00505324
2718.00000000   0.00505314
2719.00000000   0.00505314
2720.00000000   0.00504782
2721.00000000   0.00504782
2722.00000000   0.00504672
2723.00000000   0.00504672
2724.00000000   0.00504327
2725.00000000   0.00504327
2726.00000000   0.00504281
2727.00000000   0.00504265
2728.00000000   0.00504265
2729.00000000   0.00504255
2730.00000000   0.00504219
2731.00000000   0.00504127
2732.00000000   0.00504097
2733.00000000   0.00503928
2734.00000000   0.00503899
2735.00000000   0.00503799
2736.00000000   0.00503799
2737.00000000   0.00503659
2738.00000000   0.00503632
2739.00000000   0.00503632
2740.00000000   0.00503631
2741.00000000   0.00503410
2742.00000000   0.00503410
2743.00000000   0.00503331
2744.00000000   0.00503304
2745.00000000   0.00503288
2746.00000000   0.00503288
2747.00000000   0.00503196
2748.00000000   0.00503196
2749.00000000   0.00503125
2750.00000000   0.00503125
2751.00000000   0.00502988
2752.00000000   0.00502988
2753.00000000   0.00502973
2754.00000000   0.00502973
2755.00000000   0.00502955
2756.00000000   0.00502930
2757.00000000   0.00502667
2758.00000000   0.00502667
2759.00000000   0.00502546
2760.00000000   0.00502523
2761.00000000   0.00502224
2762.00000000   0.00502223
2763.00000000   0.00502122
2764.00000000   0.00502102
2765.00000000   0.00501704
2766.00000000   0.00501685
2767.00000000   0.00501444
2768.00000000   0.00501442
2769.00000000   0.00501310
2770.00000000   0.00501294
2771.00000000   0.00501220
2772.00000000   0.00501220
2773.00000000   0.00500966
2774.00000000   0.00500952
2775.00000000   0.00500917
2776.00000000   0.00500913
2777.00000000   0.00500697
2778.00000000   0.00500685
2779.00000000   0.00500620
2780.00000000   0.00500619
2781.00000000   0.00500609
2782.00000000   0.00500603
2783.00000000   0.00500528
2784.00000000   0.00500519
2785.00000000   0.00500489
2786.00000000   0.00500486
2787.00000000   0.00500486
2788.00000000   0.00500482
2789.00000000   0.00500412
2790.00000000   0.00500412
2791.00000000   0.00500282
2792.00000000   0.00500282
2793.00000000   0.00500095
2794.00000000   0.00500095
2795.00000000   0.00500083
2796.00000000   0.00500083
2797.00000000   0.00499855
2798.00000000   0.00499855
2799.00000000   0.00499578
2800.00000000   0.00499578
2801.00000000   0.00499274
2802.00000000   0.00499274
2803.00000000   0.00499225
2804.00000000   0.00499225
2805.00000000   0.00499117
2806.00000000   0.00499116
2807.00000000   0.00498960
2808.00000000   0.00498960
2809.00000000   0.00498654
2810.00000000   0.00498654
2811.00000000   0.00498611
2812.00000000   0.00498611
2813.00000000   0.00498537
2814.00000000   0.00498537
2815.00000000   0.00498374
2816.00000000   0.00498374
2817.00000000   0.00498210
2818.00000000   0.00498210
2819.00000000   0.00498143
2820.00000000   0.00498143
2821.00000000   0.00497994
2822.00000000   0.00497994
2823.00000000   0.00497983
2824.00000000   0.00497983
2825.00000000   0.00497925
2826.00000000   0.00497925
2827.00000000   0.00497917
2828.00000000   0.00497916
2829.00000000   0.00496989
2830.00000000   0.00496985
2831.00000000   0.00496984
2832.00000000   0.00496984
2833.00000000   0.00496895
2834.00000000   0.00496883
2835.00000000   0.00496851
2836.00000000   0.00496799
2837.00000000   0.00496774
2838.00000000   0.00496676
2839.00000000   0.00496651
2840.00000000   0.00496511
2841.00000000   0.00496489
2842.00000000   0.00496425
2843.00000000   0.00496425
2844.00000000   0.00496320
2845.00000000   0.00496295
2846.00000000   0.00496292
2847.00000000   0.00496292
2848.00000000   0.00496103
2849.00000000   0.00496082
2850.00000000   0.00495882
2851.00000000   0.00495864
2852.00000000   0.00495811
2853.00000000   0.00495805
2854.00000000   0.00495726
2855.00000000   0.00495726
2856.00000000   0.00495673
2857.00000000   0.00495657
2858.00000000   0.00495509
2859.00000000   0.00495496
2860.00000000   0.00495487
2861.00000000   0.00495479
2862.00000000   0.00495367
2863.00000000   0.00495351
2864.00000000   0.00495338
2865.00000000   0.00495334
2866.00000000   0.00495304
2867.00000000   0.00495295
2868.00000000   0.00494828
2869.00000000   0.00494828
2870.00000000   0.00494731
2871.00000000   0.00494731
2872.00000000   0.00494290
2873.00000000   0.00494290
2874.00000000   0.00493968
2875.00000000   0.00493968
2876.00000000   0.00493520
2877.00000000   0.00493519
2878.00000000   0.00493479
2879.00000000   0.00493479
2880.00000000   0.00493430
2881.00000000   0.00493430
2882.00000000   0.00493404
2883.00000000   0.00493404
2884.00000000   0.00493357
2885.00000000   0.00493357
2886.00000000   0.00493255
2887.00000000   0.00493255
2888.00000000   0.00493131
2889.00000000   0.00493131
2890.00000000   0.00493016
2891.00000000   0.00493016
2892.00000000   0.00492993
2893.00000000   0.00492993
2894.00000000   0.00492858
2895.00000000   0.00492858
2896.00000000   0.00492769
2897.00000000   0.00492769
2898.00000000   0.00492736
2899.00000000   0.00492736
2900.00000000   0.00492656
2901.00000000   0.00492656
2902.00000000   0.00492649
2903.00000000   0.00492649
2904.00000000   0.00492637
2905.00000000   0.00492637
2906.00000000   0.00492606
2907.00000000   0.00492606
2908.00000000   0.00492468
2909.00000000   0.00492466
2910.00000000   0.00492139
2911.00000000   0.00492139
2912.00000000   0.00491642
2913.00000000   0.00491638
2914.00000000   0.00491303
2915.00000000   0.00491303
2916.00000000   0.00491011
2917.00000000   0.00491006
2918.00000000   0.00490549
2919.00000000   0.00490541
2920.00000000   0.00490474
2921.00000000   0.00490473
2922.00000000   0.00490252
2923.00000000   0.00490241
2924.00000000   0.00490218
2925.00000000   0.00490214
2926.00000000   0.00490206
2927.00000000   0.00490200
2928.00000000   0.00490200
2929.00000000   0.00490190
2930.00000000   0.00490171
2931.00000000   0.00490134
2932.00000000   0.00490117
2933.00000000   0.00490070
2934.00000000   0.00490049
2935.00000000   0.00490017
2936.00000000   0.00490011
2937.00000000   0.00489995
2938.00000000   0.00489978
2939.00000000   0.00489977
2940.00000000   0.00489977
2941.00000000   0.00489926
2942.00000000   0.00489912
2943.00000000   0.00489908
2944.00000000   0.00489897
2945.00000000   0.00489874
2946.00000000   0.00489866
2947.00000000   0.00489864
2948.00000000   0.00489856
2949.00000000   0.00489317
2950.00000000   0.00489317
2951.00000000   0.00489084
2952.00000000   0.00489083
2953.00000000   0.00488624
2954.00000000   0.00488624
2955.00000000   0.00488287
2956.00000000   0.00488287
2957.00000000   0.00488096
2958.00000000   0.00488096
2959.00000000   0.00487938
2960.00000000   0.00487936
2961.00000000   0.00487810
2962.00000000   0.00487810
2963.00000000   0.00487706
2964.00000000   0.00487706
2965.00000000   0.00487431
2966.00000000   0.00487431
2967.00000000   0.00487251
2968.00000000   0.00487251
2969.00000000   0.00487173
2970.00000000   0.00487173
2971.00000000   0.00487135
2972.00000000   0.00487135
2973.00000000   0.00487129
2974.00000000   0.00487129
2975.00000000   0.00487113
2976.00000000   0.00487113
2977.00000000   0.00487091
2978.00000000   0.00487091
2979.00000000   0.00487078
2980.00000000   0.00487078
2981.00000000   0.00487068
2982.00000000   0.00487068
2983.00000000   0.00487059
2984.00000000   0.00487059
2985.00000000   0.00487006
2986.00000000   0.00487003
2987.00000000   0.00486866
2988.00000000   0.00486866
2989.00000000   0.00486261
2990.00000000   0.00486257
2991.00000000   0.00486103
2992.00000000   0.00486103
2993.00000000   0.00485683
2994.00000000   0.00485683
2995.00000000   0.00485677
2996.00000000   0.00485670
2997.00000000   0.00485645
2998.00000000   0.00485645
2999.00000000   0.00485229
3000.00000000   0.00485220
3001.00000000   0.00484894
3002.00000000   0.00484884
3003.00000000   0.00484709
3004.00000000   0.00484709
3005.00000000   0.00484658
3006.00000000   0.00484657
3007.00000000   0.00484653
3008.00000000   0.00484640
3009.00000000   0.00484486
3010.00000000   0.00484471
3011.00000000   0.00484377
3012.00000000   0.00484359
3013.00000000   0.00484310
3014.00000000   0.00484289
3015.00000000   0.00484273
3016.00000000   0.00484250
3017.00000000   0.00484249
3018.00000000   0.00484233
3019.00000000   0.00484230
3020.00000000   0.00484224
3021.00000000   0.00484222
3022.00000000   0.00484220
3023.00000000   0.00484219
3024.00000000   0.00483926
3025.00000000   0.00483926
3026.00000000   0.00483918
3027.00000000   0.00483918
3028.00000000   0.00483488
3029.00000000   0.00483488
3030.00000000   0.00483446
3031.00000000   0.00483444
3032.00000000   0.00483284
3033.00000000   0.00483284
3034.00000000   0.00482785
3035.00000000   0.00482785
3036.00000000   0.00482463
3037.00000000   0.00482463
3038.00000000   0.00482438
3039.00000000   0.00482435
3040.00000000   0.00482398
3041.00000000   0.00482398
3042.00000000   0.00482105
3043.00000000   0.00482105
3044.00000000   0.00481888
3045.00000000   0.00481888
3046.00000000   0.00481763
3047.00000000   0.00481763
3048.00000000   0.00481731
3049.00000000   0.00481731
3050.00000000   0.00481621
3051.00000000   0.00481621
3052.00000000   0.00481610
3053.00000000   0.00481605
3054.00000000   0.00481547
3055.00000000   0.00481547
3056.00000000   0.00481498
3057.00000000   0.00481498
3058.00000000   0.00481469
3059.00000000   0.00481469
3060.00000000   0.00481453
3061.00000000   0.00481453
3062.00000000   0.00481343
3063.00000000   0.00481343
3064.00000000   0.00481227
3065.00000000   0.00481227
3066.00000000   0.00480936
3067.00000000   0.00480931
3068.00000000   0.00480396
3069.00000000   0.00480389
3070.00000000   0.00480289
3071.00000000   0.00480288
3072.00000000   0.00480192
3073.00000000   0.00480192
3074.00000000   0.00479968
3075.00000000   0.00479959
3076.00000000   0.00479634
3077.00000000   0.00479624
3078.00000000   0.00479619
3079.00000000   0.00479619
3080.00000000   0.00479378
3081.00000000   0.00479367
3082.00000000   0.00479333
3083.00000000   0.00479333
3084.00000000   0.00479217
3085.00000000   0.00479217
3086.00000000   0.00479187
3087.00000000   0.00479174
3088.00000000   0.00479046
3089.00000000   0.00479038
3090.00000000   0.00479036
3091.00000000   0.00479033
3092.00000000   0.00478947
3093.00000000   0.00478933
3094.00000000   0.00478882
3095.00000000   0.00478868
3096.00000000   0.00478843
3097.00000000   0.00478831
3098.00000000   0.00478824
3099.00000000   0.00478626
3100.00000000   0.00478626
3101.00000000   0.00478139
3102.00000000   0.00478139
3103.00000000   0.00478051
3104.00000000   0.00478051
3105.00000000   0.00477983
3106.00000000   0.00477980
3107.00000000   0.00477589
3108.00000000   0.00477589
3109.00000000   0.00477499
3110.00000000   0.00477499
3111.00000000   0.00477223
3112.00000000   0.00477223
3113.00000000   0.00477115
3114.00000000   0.00477115
3115.00000000   0.00477101
3116.00000000   0.00477097
3117.00000000   0.00476937
3118.00000000   0.00476937
3119.00000000   0.00476877
3120.00000000   0.00476877
3121.00000000   0.00476719
3122.00000000   0.00476719
3123.00000000   0.00476558
3124.00000000   0.00476558
3125.00000000   0.00476445
3126.00000000   0.00476445
3127.00000000   0.00476373
3128.00000000   0.00476373
3129.00000000   0.00476370
3130.00000000   0.00476365
3131.00000000   0.00476336
3132.00000000   0.00476336
3133.00000000   0.00476021
3134.00000000   0.00476020
3135.00000000   0.00475809
3136.00000000   0.00475809
3137.00000000   0.00475771
3138.00000000   0.00475765
3139.00000000   0.00475408
3140.00000000   0.00475408
3141.00000000   0.00475284
3142.00000000   0.00475277
3143.00000000   0.00475042
3144.00000000   0.00475042
3145.00000000   0.00474911
3146.00000000   0.00474911
3147.00000000   0.00474896
3148.00000000   0.00474887
3149.00000000   0.00474756
3150.00000000   0.00474755
3151.00000000   0.00474590
3152.00000000   0.00474581
3153.00000000   0.00474356
3154.00000000   0.00474346
3155.00000000   0.00474185
3156.00000000   0.00474174
3157.00000000   0.00474163
3158.00000000   0.00474163
3159.00000000   0.00474067
3160.00000000   0.00474056
3161.00000000   0.00473998
3162.00000000   0.00473988
3163.00000000   0.00473970
3164.00000000   0.00473937
3165.00000000   0.00473937
3166.00000000   0.00473682
3167.00000000   0.00473679
3168.00000000   0.00473545
3169.00000000   0.00473545
3170.00000000   0.00473353
3171.00000000   0.00473352
3172.00000000   0.00473042
3173.00000000   0.00473042
3174.00000000   0.00473002
3175.00000000   0.00473002
3176.00000000   0.00472776
3177.00000000   0.00472772
3178.00000000   0.00472675
3179.00000000   0.00472675
3180.00000000   0.00472638
3181.00000000   0.00472638
3182.00000000   0.00472321
3183.00000000   0.00472321
3184.00000000   0.00472080
3185.00000000   0.00472080
3186.00000000   0.00472018
3187.00000000   0.00472014
3188.00000000   0.00471907
3189.00000000   0.00471907
3190.00000000   0.00471894
3191.00000000   0.00471893
3192.00000000   0.00471795
3193.00000000   0.00471795
3194.00000000   0.00471740
3195.00000000   0.00471740
3196.00000000   0.00471600
3197.00000000   0.00471600
3198.00000000   0.00471392
3199.00000000   0.00471387
3200.00000000   0.00471336
3201.00000000   0.00471336
3202.00000000   0.00471002
3203.00000000   0.00471002
3204.00000000   0.00470880
3205.00000000   0.00470874
3206.00000000   0.00470692
3207.00000000   0.00470692
3208.00000000   0.00470642
3209.00000000   0.00470640
3210.00000000   0.00470471
3211.00000000   0.00470464
3212.00000000   0.00470152
3213.00000000   0.00470144
3214.00000000   0.00469932
3215.00000000   0.00469932
3216.00000000   0.00469913
3217.00000000   0.00469905
3218.00000000   0.00469896
3219.00000000   0.00469896
3220.00000000   0.00469748
3221.00000000   0.00469740
3222.00000000   0.00469651
3223.00000000   0.00469642
3224.00000000   0.00469615
3225.00000000   0.00469574
3226.00000000   0.00469572
3227.00000000   0.00469364
3228.00000000   0.00469363
3229.00000000   0.00469303
3230.00000000   0.00469303
3231.00000000   0.00469044
3232.00000000   0.00469044
3233.00000000   0.00468791
3234.00000000   0.00468791
3235.00000000   0.00468671
3236.00000000   0.00468668
3237.00000000   0.00468658
3238.00000000   0.00468658
3239.00000000   0.00468383
3240.00000000   0.00468383
3241.00000000   0.00468069
3242.00000000   0.00468069
3243.00000000   0.00467947
3244.00000000   0.00467946
3245.00000000   0.00467916
3246.00000000   0.00467912
3247.00000000   0.00467841
3248.00000000   0.00467841
3249.00000000   0.00467692
3250.00000000   0.00467692
3251.00000000   0.00467619
3252.00000000   0.00467619
3253.00000000   0.00467602
3254.00000000   0.00467602
3255.00000000   0.00467439
3256.00000000   0.00467439
3257.00000000   0.00467292
3258.00000000   0.00467288
3259.00000000   0.00467135
3260.00000000   0.00467134
3261.00000000   0.00466787
3262.00000000   0.00466782
3263.00000000   0.00466731
3264.00000000   0.00466729
3265.00000000   0.00466711
3266.00000000   0.00466711
3267.00000000   0.00466390
3268.00000000   0.00466384
3269.00000000   0.00466090
3270.00000000   0.00466084
3271.00000000   0.00466052
3272.00000000   0.00466052
3273.00000000   0.00465966
3274.00000000   0.00465966
3275.00000000   0.00465881
3276.00000000   0.00465875
3277.00000000   0.00465758
3278.00000000   0.00465751
3279.00000000   0.00465714
3280.00000000   0.00465694
3281.00000000   0.00465692
3282.00000000   0.00465567
3283.00000000   0.00465567
3284.00000000   0.00465355
3285.00000000   0.00465355
3286.00000000   0.00465277
3287.00000000   0.00465277
3288.00000000   0.00464865
3289.00000000   0.00464865
3290.00000000   0.00464861
3291.00000000   0.00464861
3292.00000000   0.00464821
3293.00000000   0.00464818
3294.00000000   0.00464484
3295.00000000   0.00464484
3296.00000000   0.00464214
3297.00000000   0.00464214
3298.00000000   0.00464206
3299.00000000   0.00464206
3300.00000000   0.00464094
3301.00000000   0.00464091
3302.00000000   0.00464024
3303.00000000   0.00464024
3304.00000000   0.00463933
3305.00000000   0.00463933
3306.00000000   0.00463849
3307.00000000   0.00463849
3308.00000000   0.00463752
3309.00000000   0.00463752
3310.00000000   0.00463502
3311.00000000   0.00463499
3312.00000000   0.00463475
3313.00000000   0.00463475
3314.00000000   0.00463056
3315.00000000   0.00463055
3316.00000000   0.00463033
3317.00000000   0.00463029
3318.00000000   0.00462999
3319.00000000   0.00462999
3320.00000000   0.00462678
3321.00000000   0.00462673
3322.00000000   0.00462438
3323.00000000   0.00462438
3324.00000000   0.00462429
3325.00000000   0.00462424
3326.00000000   0.00462297
3327.00000000   0.00462297
3328.00000000   0.00462282
3329.00000000   0.00462277
3330.00000000   0.00462230
3331.00000000   0.00462074
3332.00000000   0.00462072
3333.00000000   0.00461997
3334.00000000   0.00461997
3335.00000000   0.00461732
3336.00000000   0.00461732
3337.00000000   0.00461730
3338.00000000   0.00461730
3339.00000000   0.00461316
3340.00000000   0.00461316
3341.00000000   0.00461289
3342.00000000   0.00461289
3343.00000000   0.00461254
3344.00000000   0.00461252
3345.00000000   0.00460965
3346.00000000   0.00460965
3347.00000000   0.00460752
3348.00000000   0.00460752
3349.00000000   0.00460727
3350.00000000   0.00460726
3351.00000000   0.00460647
3352.00000000   0.00460647
3353.00000000   0.00460582
3354.00000000   0.00460580
3355.00000000   0.00460369
3356.00000000   0.00460369
3357.00000000   0.00460306
3358.00000000   0.00460306
3359.00000000   0.00460053
3360.00000000   0.00460053
3361.00000000   0.00460048
3362.00000000   0.00460045
3363.00000000   0.00459647
3364.00000000   0.00459646
3365.00000000   0.00459641
3366.00000000   0.00459638
3367.00000000   0.00459584
3368.00000000   0.00459584
3369.00000000   0.00459356
3370.00000000   0.00459353
3371.00000000   0.00459187
3372.00000000   0.00459183
3373.00000000   0.00459129
3374.00000000   0.00459084
3375.00000000   0.00459084
3376.00000000   0.00458949
3377.00000000   0.00458949
3378.00000000   0.00458741
3379.00000000   0.00458740
3380.00000000   0.00458682
3381.00000000   0.00458682
3382.00000000   0.00458452
3383.00000000   0.00458452
3384.00000000   0.00458441
3385.00000000   0.00458441
3386.00000000   0.00458087
3387.00000000   0.00458087
3388.00000000   0.00458050
3389.00000000   0.00458050
3390.00000000   0.00457997
3391.00000000   0.00457995
3392.00000000   0.00457846
3393.00000000   0.00457846
3394.00000000   0.00457727
3395.00000000   0.00457727
3396.00000000   0.00457513
3397.00000000   0.00457512
3398.00000000   0.00457403
3399.00000000   0.00457401
3400.00000000   0.00457190
3401.00000000   0.00457190
3402.00000000   0.00457128
3403.00000000   0.00457128
3404.00000000   0.00456951
3405.00000000   0.00456949
3406.00000000   0.00456898
3407.00000000   0.00456898
3408.00000000   0.00456633
3409.00000000   0.00456630
3410.00000000   0.00456530
3411.00000000   0.00456529
3412.00000000   0.00456491
3413.00000000   0.00456491
3414.00000000   0.00456444
3415.00000000   0.00456441
3416.00000000   0.00456380
3417.00000000   0.00456015
3418.00000000   0.00456015
3419.00000000   0.00455945
3420.00000000   0.00455945
3421.00000000   0.00455720
3422.00000000   0.00455719
3423.00000000   0.00455648
3424.00000000   0.00455648
3425.00000000   0.00455542
3426.00000000   0.00455542
3427.00000000   0.00455428
3428.00000000   0.00455428
3429.00000000   0.00455276
3430.00000000   0.00455276
3431.00000000   0.00455144
3432.00000000   0.00455144
3433.00000000   0.00455088
3434.00000000   0.00455088
3435.00000000   0.00455073
3436.00000000   0.00455072
3437.00000000   0.00454596
3438.00000000   0.00454596
3439.00000000   0.00454579
3440.00000000   0.00454577
3441.00000000   0.00454333
3442.00000000   0.00454333
3443.00000000   0.00454244
3444.00000000   0.00454244
3445.00000000   0.00454231
3446.00000000   0.00454229
3447.00000000   0.00454033
3448.00000000   0.00454033
3449.00000000   0.00454024
3450.00000000   0.00454022
3451.00000000   0.00453954
3452.00000000   0.00453741
3453.00000000   0.00453741
3454.00000000   0.00453728
3455.00000000   0.00453727
3456.00000000   0.00453304
3457.00000000   0.00453304
3458.00000000   0.00453256
3459.00000000   0.00453256
3460.00000000   0.00453032
3461.00000000   0.00453032
3462.00000000   0.00453016
3463.00000000   0.00453016
3464.00000000   0.00452919
3465.00000000   0.00452919
3466.00000000   0.00452873
3467.00000000   0.00452873
3468.00000000   0.00452717
3469.00000000   0.00452717
3470.00000000   0.00452501
3471.00000000   0.00452500
3472.00000000   0.00452451
3473.00000000   0.00452451
3474.00000000   0.00452126
3475.00000000   0.00452125
3476.00000000   0.00451999
3477.00000000   0.00451999
3478.00000000   0.00451903
3479.00000000   0.00451902
3480.00000000   0.00451829
3481.00000000   0.00451819
3482.00000000   0.00451819
3483.00000000   0.00451675
3484.00000000   0.00451675
3485.00000000   0.00451481
3486.00000000   0.00451481
3487.00000000   0.00451352
3488.00000000   0.00451352
3489.00000000   0.00451261
3490.00000000   0.00451260
3491.00000000   0.00451044
3492.00000000   0.00451044
3493.00000000   0.00450891
3494.00000000   0.00450891
3495.00000000   0.00450826
3496.00000000   0.00450826
3497.00000000   0.00450696
3498.00000000   0.00450696
3499.00000000   0.00450515
3500.00000000   0.00450515


==> plot_data/eigenvalues_2.txt <==
  1.00000000   0.49146493
  2.00000000   0.32061987
  3.00000000   0.32061987
  4.00000000   0.23238729
  5.00000000   0.20364664
  6.00000000   0.20004844
  7.00000000   0.16143453
  8.00000000   0.16143453
  9.00000000   0.13404458
 10.00000000   0.13404458
 11.00000000   0.12327170
 12.00000000   0.11636429
 13.00000000   0.11331052
 14.00000000   0.09529377
 15.00000000   0.09469069
 16.00000000   0.09438363
 17.00000000   0.09438363
 18.00000000   0.08495879
 19.00000000   0.08495879
 20.00000000   0.07664309
 21.00000000   0.07429984
 22.00000000   0.07262259
 23.00000000   0.07102424
 24.00000000   0.07102424
 25.00000000   0.06580559
 26.00000000   0.06509260
 27.00000000   0.06258600
 28.00000000   0.06258600
 29.00000000   0.05850767
 30.00000000   0.05850767
 31.00000000   0.05550361
 32.00000000   0.05531288
 33.00000000   0.05302001
 34.00000000   0.05206183
 35.00000000   0.05206183
 36.00000000   0.05205558
 37.00000000   0.05113344
 38.00000000   0.04800015
 39.00000000   0.04748530
 40.00000000   0.04524465
 41.00000000   0.04524465
 42.00000000   0.04459410
 43.00000000   0.04459410
 44.00000000   0.04312030
 45.00000000   0.04312030
 46.00000000   0.04268636
 47.00000000   0.04243858
 48.00000000   0.03973132
 49.00000000   0.03973132
 50.00000000   0.03945374
 51.00000000   0.03898774
 52.00000000   0.03843042
 53.00000000   0.03694861
 54.00000000   0.03692563
 55.00000000   0.03677782
 56.00000000   0.03643704
 57.00000000   0.03559220
 58.00000000   0.03559220
 59.00000000   0.03457541
 60.00000000   0.03457541
 61.00000000   0.03376918
 62.00000000   0.03355840
 63.00000000   0.03343608
 64.00000000   0.03343608
 65.00000000   0.03148165
 66.00000000   0.03148165
 67.00000000   0.03122820
 68.00000000   0.03122820
 69.00000000   0.03087506
 70.00000000   0.03070496
 71.00000000   0.03027478
 72.00000000   0.03024259
 73.00000000   0.03022446
 74.00000000   0.02931206
 75.00000000   0.02908404
 76.00000000   0.02896777
 77.00000000   0.02896777
 78.00000000   0.02763716
 79.00000000   0.02763716
 80.00000000   0.02747853
 81.00000000   0.02731985
 82.00000000   0.02694000
 83.00000000   0.02694000
 84.00000000   0.02688860
 85.00000000   0.02687435
 86.00000000   0.02620509
 87.00000000   0.02620509
 88.00000000   0.02571822
 89.00000000   0.02571822
 90.00000000   0.02534931
 91.00000000   0.02521224
 92.00000000   0.02508063
 93.00000000   0.02485377
 94.00000000   0.02469672
 95.00000000   0.02411819
 96.00000000   0.02411819
 97.00000000   0.02410552
 98.00000000   0.02394710
 99.00000000   0.02348245
100.00000000   0.02348245
101.00000000   0.02300453
102.00000000   0.02297750
103.00000000   0.02292247
104.00000000   0.02281433
105.00000000   0.02281433
106.00000000   0.02280618
107.00000000   0.02238138
108.00000000   0.02238138
109.00000000   0.02225998
110.00000000   0.02225998
111.00000000   0.02156434
112.00000000   0.02156434
113.00000000   0.02149491
114.00000000   0.02140335
115.00000000   0.02097857
116.00000000   0.02083628
117.00000000   0.02077486
118.00000000   0.02077327
119.00000000   0.02071633
120.00000000   0.02050055
121.00000000   0.02050055
122.00000000   0.02040777
123.00000000   0.02040777
124.00000000   0.02033203
125.00000000   0.02021870
126.00000000   0.01989321
127.00000000   0.01986821
128.00000000   0.01953458
129.00000000   0.01944927
130.00000000   0.01934037
131.00000000   0.01934037
132.00000000   0.01922156
133.00000000   0.01922156
134.00000000   0.01900445
135.00000000   0.01900445
136.00000000   0.01859039
137.00000000   0.01859039
138.00000000   0.01855017
139.00000000   0.01848270
140.00000000   0.01847060
141.00000000   0.01847060
142.00000000   0.01832776
143.00000000   0.01830836
144.00000000   0.01794618
145.00000000   0.01791498
146.00000000   0.01791498
147.00000000   0.01785980
148.00000000   0.01777305
149.00000000   0.01772949
150.00000000   0.01772949
151.00000000   0.01753161
152.00000000   0.01743072
153.00000000   0.01740057
154.00000000   0.01739786
155.00000000   0.01695988
156.00000000   0.01689403
157.00000000   0.01686072
158.00000000   0.01686072
159.00000000   0.01679672
160.00000000   0.01679620
161.00000000   0.01669774
162.00000000   0.01669774
163.00000000   0.01658601
164.00000000   0.01658601
165.00000000   0.01648815
166.00000000   0.01648815
167.00000000   0.01628731
168.00000000   0.01626823
169.00000000   0.01625961
170.00000000   0.01620907
171.00000000   0.01611559
172.00000000   0.01611559
173.00000000   0.01588713
174.00000000   0.01588713
175.00000000   0.01566469
176.00000000   0.01560183
177.00000000   0.01558793
178.00000000   0.01558793
179.00000000   0.01553783
180.00000000   0.01546462
181.00000000   0.01542607
182.00000000   0.01533112
183.00000000   0.01531466
184.00000000   0.01531466
185.00000000   0.01529457
186.00000000   0.01515627
187.00000000   0.01514807
188.00000000   0.01495892
189.00000000   0.01495892
190.00000000   0.01495536
191.00000000   0.01491085
192.00000000   0.01490643
193.00000000   0.01490643
194.00000000   0.01470028
195.00000000   0.01470028
196.00000000   0.01460933
197.00000000   0.01459265
198.00000000   0.01455273
199.00000000   0.01455273
200.00000000   0.01445331
201.00000000   0.01441480
202.00000000   0.01428859
203.00000000   0.01428859
204.00000000   0.01423787
205.00000000   0.01423787
206.00000000   0.01407641
207.00000000   0.01407500
208.00000000   0.01394901
209.00000000   0.01394901
210.00000000   0.01391149
211.00000000   0.01389735
212.00000000   0.01389735
213.00000000   0.01385627
214.00000000   0.01384888
215.00000000   0.01383895
216.00000000   0.01380455
217.00000000   0.01375316
218.00000000   0.01374987
219.00000000   0.01366026
220.00000000   0.01362811
221.00000000   0.01351243
222.00000000   0.01351243
223.00000000   0.01343198
224.00000000   0.01343198
225.00000000   0.01338358
226.00000000   0.01334788
227.00000000   0.01322854
228.00000000   0.01321599
229.00000000   0.01314390
230.00000000   0.01314390
231.00000000   0.01303842
232.00000000   0.01303842
233.00000000   0.01302875
234.00000000   0.01302875
235.00000000   0.01301371
236.00000000   0.01298222
237.00000000   0.01292941
238.00000000   0.01292835
239.00000000   0.01290646
240.00000000   0.01290646
241.00000000   0.01283350
242.00000000   0.01283350
243.00000000   0.01277527
244.00000000   0.01277527
245.00000000   0.01258926
246.00000000   0.01258199
247.00000000   0.01257536
248.00000000   0.01255305
249.00000000   0.01255305
250.00000000   0.01255260
251.00000000   0.01249518
252.00000000   0.01246716
253.00000000   0.01243822
254.00000000   0.01234915
255.00000000   0.01234915
256.00000000   0.01233335
257.00000000   0.01230806
258.00000000   0.01220503
259.00000000   0.01220503
260.00000000   0.01214898
261.00000000   0.01214878
262.00000000   0.01213396
263.00000000   0.01210031
264.00000000   0.01208537
265.00000000   0.01208183
266.00000000   0.01206734
267.00000000   0.01206734
268.00000000   0.01194761
269.00000000   0.01194108
270.00000000   0.01190964
271.00000000   0.01190964
272.00000000   0.01184680
273.00000000   0.01183189
274.00000000   0.01183189
275.00000000   0.01182692
276.00000000   0.01180374
277.00000000   0.01180374
278.00000000   0.01178255
279.00000000   0.01178255
280.00000000   0.01167812
281.00000000   0.01167812
282.00000000   0.01160134
283.00000000   0.01159140
284.00000000   0.01152339
285.00000000   0.01150325
286.00000000   0.01146887
287.00000000   0.01146887
288.00000000   0.01139789
289.00000000   0.01139789
290.00000000   0.01139264
291.00000000   0.01138237
292.00000000   0.01138237
293.00000000   0.01137053
294.00000000   0.01134717
295.00000000   0.01133269
296.00000000   0.01133102
297.00000000   0.01126836
298.00000000   0.01124998
299.00000000   0.01123298
300.00000000   0.01123298
301.00000000   0.01120444
302.00000000   0.01120444
303.00000000   0.01116060
304.00000000   0.01114500
305.00000000   0.01110692
306.00000000   0.01110431
307.00000000   0.01109932
308.00000000   0.01109415
309.00000000   0.01095117
310.00000000   0.01095117
311.00000000   0.01091966
312.00000000   0.01091966
313.00000000   0.01090428
314.00000000   0.01090029
315.00000000   0.01090029
316.00000000   0.01088822
317.00000000   0.01085568
318.00000000   0.01085568
319.00000000   0.01077526
320.00000000   0.01076769
321.00000000   0.01075747
322.00000000   0.01075710
323.00000000   0.01074603
324.00000000   0.01074603
325.00000000   0.01070331
326.00000000   0.01070331
327.00000000   0.01065899
328.00000000   0.01064271
329.00000000   0.01062149
330.00000000   0.01062039
331.00000000   0.01059078
332.00000000   0.01059078
333.00000000   0.01057539
334.00000000   0.01057539
335.00000000   0.01051528
336.00000000   0.01051528
337.00000000   0.01050098
338.00000000   0.01048538
339.00000000   0.01046706
340.00000000   0.01041175
341.00000000   0.01039400
342.00000000   0.01038822
343.00000000   0.01038822
344.00000000   0.01038605
345.00000000   0.01038536
346.00000000   0.01037843
347.00000000   0.01036886
348.00000000   0.01028825
349.00000000   0.01027649
350.00000000   0.01024294
351.00000000   0.01024294
352.00000000   0.01021008
353.00000000   0.01021008
354.00000000   0.01016653
355.00000000   0.01016583
356.00000000   0.01016056
357.00000000   0.01016056
358.00000000   0.01013380
359.00000000   0.01012062
360.00000000   0.01011519
361.00000000   0.01011519
362.00000000   0.01009839
363.00000000   0.01009839
364.00000000   0.01008340
365.00000000   0.01007834
366.00000000   0.01007004
367.00000000   0.01007004
368.00000000   0.01001366
369.00000000   0.01000990
370.00000000   0.00998707
371.00000000   0.00998707
372.00000000   0.00994363
373.00000000   0.00993387
374.00000000   0.00991099
375.00000000   0.00991099
376.00000000   0.00990417
377.00000000   0.00990417
378.00000000   0.00986601
379.00000000   0.00986601
380.00000000   0.00979016
381.00000000   0.00978187
382.00000000   0.00977359
383.00000000   0.00976780
384.00000000   0.00975149
385.00000000   0.00974266
386.00000000   0.00974250
387.00000000   0.00972973
388.00000000   0.00972471
389.00000000   0.00971665
390.00000000   0.00971665
391.00000000   0.00970653
392.00000000   0.00970653
393.00000000   0.00970610
394.00000000   0.00969644
395.00000000   0.00965220
396.00000000   0.00965063
397.00000000   0.00964963
398.00000000   0.00964963
399.00000000   0.00961637
400.00000000   0.00960780
401.00000000   0.00957889
402.00000000   0.00957889
403.00000000   0.00954194
404.00000000   0.00954194
405.00000000   0.00951139
406.00000000   0.00950175
407.00000000   0.00949419
408.00000000   0.00949164
409.00000000   0.00948993
410.00000000   0.00948885
411.00000000   0.00946252
412.00000000   0.00946252
413.00000000   0.00942899
414.00000000   0.00942899
415.00000000   0.00938873
416.00000000   0.00938873
417.00000000   0.00936607
418.00000000   0.00936607
419.00000000   0.00935611
420.00000000   0.00935050
421.00000000   0.00935050
422.00000000   0.00934842
423.00000000   0.00934431
424.00000000   0.00934431
425.00000000   0.00931519
426.00000000   0.00931465
427.00000000   0.00927719
428.00000000   0.00927577
429.00000000   0.00927577
430.00000000   0.00927324
431.00000000   0.00926816
432.00000000   0.00926816
433.00000000   0.00921141
434.00000000   0.00920722
435.00000000   0.00919595
436.00000000   0.00918950
437.00000000   0.00918494
438.00000000   0.00917237
439.00000000   0.00916619
440.00000000   0.00916284
441.00000000   0.00916284
442.00000000   0.00915146
443.00000000   0.00915146
444.00000000   0.00913371
445.00000000   0.00913371
446.00000000   0.00913257
447.00000000   0.00912493
448.00000000   0.00906632
449.00000000   0.00905847
450.00000000   0.00904797
451.00000000   0.00904680
452.00000000   0.00903033
453.00000000   0.00903033
454.00000000   0.00902470
455.00000000   0.00901988
456.00000000   0.00900663
457.00000000   0.00900659
458.00000000   0.00898213
459.00000000   0.00898213
460.00000000   0.00897586
461.00000000   0.00897004
462.00000000   0.00895260
463.00000000   0.00895260
464.00000000   0.00894360
465.00000000   0.00894318
466.00000000   0.00892744
467.00000000   0.00892744
468.00000000   0.00890299
469.00000000   0.00890299
470.00000000   0.00889230
471.00000000   0.00889230
472.00000000   0.00888548
473.00000000   0.00888548
474.00000000   0.00887022
475.00000000   0.00886385
476.00000000   0.00885521
477.00000000   0.00885521
478.00000000   0.00884821
479.00000000   0.00884596
480.00000000   0.00883070
481.00000000   0.00882903
482.00000000   0.00878819
483.00000000   0.00878819
484.00000000   0.00875684
485.00000000   0.00875684
486.00000000   0.00874969
487.00000000   0.00874472
488.00000000   0.00873612
489.00000000   0.00873612
490.00000000   0.00872218
491.00000000   0.00872218
492.00000000   0.00870333
493.00000000   0.00870333
494.00000000   0.00870266
495.00000000   0.00870153
496.00000000   0.00869864
497.00000000   0.00869223
498.00000000   0.00868534
499.00000000   0.00867515
500.00000000   0.00867395
501.00000000   0.00866912
502.00000000   0.00866912
503.00000000   0.00866088
504.00000000   0.00865482
505.00000000   0.00862660
506.00000000   0.00862542
507.00000000   0.00862009
508.00000000   0.00861780
509.00000000   0.00861055
510.00000000   0.00860596
511.00000000   0.00860596
512.00000000   0.00860571
513.00000000   0.00858539
514.00000000   0.00858539
515.00000000   0.00857240
516.00000000   0.00857240
517.00000000   0.00854496
518.00000000   0.00854049
519.00000000   0.00851043
520.00000000   0.00850936
521.00000000   0.00849995
522.00000000   0.00849995
523.00000000   0.00849131
524.00000000   0.00848839
525.00000000   0.00848703
526.00000000   0.00848703
527.00000000   0.00848546
528.00000000   0.00848540
529.00000000   0.00846935
530.00000000   0.00846935
531.00000000   0.00846779
532.00000000   0.00846779
533.00000000   0.00846595
534.00000000   0.00846241
535.00000000   0.00844052
536.00000000   0.00844030
537.00000000   0.00843984
538.00000000   0.00843984
539.00000000   0.00843449
540.00000000   0.00843449
541.00000000   0.00840336
542.00000000   0.00840336
543.00000000   0.00838923
544.00000000   0.00838923
545.00000000   0.00838500
546.00000000   0.00838500
547.00000000   0.00837905
548.00000000   0.00837526
549.00000000   0.00836276
550.00000000   0.00836142
551.00000000   0.00835783
552.00000000   0.00835699
553.00000000   0.00832431
554.00000000   0.00832431
555.00000000   0.00830331
556.00000000   0.00830331
557.00000000   0.00829973
558.00000000   0.00829368
559.00000000   0.00829198
560.00000000   0.00829198
561.00000000   0.00828908
562.00000000   0.00828579
563.00000000   0.00828318
564.00000000   0.00827914
565.00000000   0.00827914
566.00000000   0.00827711
567.00000000   0.00827708
568.00000000   0.00827048
569.00000000   0.00826709
570.00000000   0.00825415
571.00000000   0.00825415
572.00000000   0.00825281
573.00000000   0.00825281
574.00000000   0.00824250
575.00000000   0.00824166
576.00000000   0.00823565
577.00000000   0.00823181
578.00000000   0.00822107
579.00000000   0.00822085
580.00000000   0.00819207
581.00000000   0.00819045
582.00000000   0.00818833
583.00000000   0.00818521
584.00000000   0.00818114
585.00000000   0.00818114
586.00000000   0.00817799
587.00000000   0.00817799
588.00000000   0.00817441
589.00000000   0.00817441
590.00000000   0.00813812
591.00000000   0.00813812
592.00000000   0.00813481
593.00000000   0.00813332
594.00000000   0.00813160
595.00000000   0.00812985
596.00000000   0.00812550
597.00000000   0.00812550
598.00000000   0.00812444
599.00000000   0.00812444
600.00000000   0.00811176
601.00000000   0.00811176
602.00000000   0.00810459
603.00000000   0.00810424
604.00000000   0.00810237
605.00000000   0.00810129
606.00000000   0.00810000
607.00000000   0.00810000
608.00000000   0.00808746
609.00000000   0.00808746
610.00000000   0.00807967
611.00000000   0.00807967
612.00000000   0.00807580
613.00000000   0.00807580
614.00000000   0.00807103
615.00000000   0.00806883
616.00000000   0.00805304
617.00000000   0.00805304
618.00000000   0.00804040
619.00000000   0.00804012
620.00000000   0.00802474
621.00000000   0.00802474
622.00000000   0.00802115
623.00000000   0.00802115
624.00000000   0.00802079
625.00000000   0.00801982
626.00000000   0.00801040
627.00000000   0.00801040
628.00000000   0.00800975
629.00000000   0.00800966
630.00000000   0.00800722
631.00000000   0.00800552
632.00000000   0.00799810
633.00000000   0.00799810
634.00000000   0.00799093
635.00000000   0.00799093
636.00000000   0.00796895
637.00000000   0.00796559
638.00000000   0.00796526
639.00000000   0.00796522
640.00000000   0.00796227
641.00000000   0.00796227
642.00000000   0.00796193
643.00000000   0.00795558
644.00000000   0.00795558
645.00000000   0.00795024
646.00000000   0.00794979
647.00000000   0.00794955
648.00000000   0.00794682
649.00000000   0.00794463
650.00000000   0.00794355
651.00000000   0.00793901
652.00000000   0.00793901
653.00000000   0.00793309
654.00000000   0.00793309
655.00000000   0.00792852
656.00000000   0.00792852
657.00000000   0.00792510
658.00000000   0.00792275
659.00000000   0.00791140
660.00000000   0.00791140
661.00000000   0.00791128
662.00000000   0.00791127
663.00000000   0.00789654
664.00000000   0.00789654
665.00000000   0.00789537
666.00000000   0.00789470
667.00000000   0.00789338
668.00000000   0.00789131
669.00000000   0.00789028
670.00000000   0.00789028
671.00000000   0.00788757
672.00000000   0.00788757
673.00000000   0.00788703
674.00000000   0.00788656
675.00000000   0.00788037
676.00000000   0.00788037
677.00000000   0.00786401
678.00000000   0.00786401
679.00000000   0.00786123
680.00000000   0.00786123
681.00000000   0.00785789
682.00000000   0.00785767
683.00000000   0.00785642
684.00000000   0.00785463
685.00000000   0.00785094
686.00000000   0.00785094
687.00000000   0.00784144
688.00000000   0.00784143
689.00000000   0.00783861
690.00000000   0.00783819
691.00000000   0.00782519
692.00000000   0.00782519
693.00000000   0.00782205
694.00000000   0.00782205
695.00000000   0.00781682
696.00000000   0.00781667
697.00000000   0.00781667
698.00000000   0.00781526
699.00000000   0.00781470
700.00000000   0.00781470
701.00000000   0.00781292
702.00000000   0.00781292
703.00000000   0.00780215
704.00000000   0.00780193
705.00000000   0.00780044
706.00000000   0.00780044
707.00000000   0.00778125
708.00000000   0.00778111
709.00000000   0.00777888
710.00000000   0.00777886
711.00000000   0.00777821
712.00000000   0.00777821
713.00000000   0.00777723
714.00000000   0.00777627
715.00000000   0.00777627
716.00000000   0.00777609
717.00000000   0.00775099
718.00000000   0.00775099
719.00000000   0.00774872
720.00000000   0.00774872
721.00000000   0.00774111
722.00000000   0.00774024
723.00000000   0.00773968
724.00000000   0.00773968
725.00000000   0.00773545
726.00000000   0.00773545
727.00000000   0.00772124
728.00000000   0.00772124
729.00000000   0.00771160
730.00000000   0.00771098
731.00000000   0.00769619
732.00000000   0.00769592
733.00000000   0.00769584
734.00000000   0.00769426
735.00000000   0.00769163
736.00000000   0.00769161
737.00000000   0.00769158
738.00000000   0.00769154
739.00000000   0.00769154
740.00000000   0.00768572
741.00000000   0.00768547
742.00000000   0.00768394
743.00000000   0.00768217
744.00000000   0.00766905
745.00000000   0.00766731
746.00000000   0.00766465
747.00000000   0.00766465
748.00000000   0.00764995
749.00000000   0.00764842
750.00000000   0.00764790
751.00000000   0.00764790
752.00000000   0.00764363
753.00000000   0.00764363
754.00000000   0.00763200
755.00000000   0.00763200
756.00000000   0.00763162
757.00000000   0.00763162
758.00000000   0.00762856
759.00000000   0.00762728
760.00000000   0.00760712
761.00000000   0.00760611
762.00000000   0.00759640
763.00000000   0.00759637
764.00000000   0.00758818
765.00000000   0.00758745
766.00000000   0.00757771
767.00000000   0.00757771
768.00000000   0.00757553
769.00000000   0.00757534
770.00000000   0.00757448
771.00000000   0.00757407
772.00000000   0.00757251
773.00000000   0.00757251
774.00000000   0.00756925
775.00000000   0.00756899
776.00000000   0.00756340
777.00000000   0.00756340
778.00000000   0.00755100
779.00000000   0.00755100
780.00000000   0.00754189
781.00000000   0.00754189
782.00000000   0.00753679
783.00000000   0.00753679
784.00000000   0.00752268
785.00000000   0.00752268
786.00000000   0.00751643
787.00000000   0.00751643
788.00000000   0.00751090
789.00000000   0.00751090
790.00000000   0.00750489
791.00000000   0.00750489
792.00000000   0.00750399
793.00000000   0.00750399
794.00000000   0.00748505
795.00000000   0.00748502
796.00000000   0.00747111
797.00000000   0.00747017
798.00000000   0.00746838
799.00000000   0.00746496
800.00000000   0.00746360
801.00000000   0.00745771
802.00000000   0.00745643
803.00000000   0.00745570
804.00000000   0.00745566
805.00000000   0.00744909
806.00000000   0.00744804
807.00000000   0.00744084
808.00000000   0.00744002
809.00000000   0.00743968
810.00000000   0.00743943
811.00000000   0.00743488
812.00000000   0.00743433
813.00000000   0.00743363
814.00000000   0.00743327
815.00000000   0.00742640
816.00000000   0.00742640
817.00000000   0.00739388
818.00000000   0.00739388
819.00000000   0.00737424
820.00000000   0.00737424
821.00000000   0.00737332
822.00000000   0.00737332
823.00000000   0.00737120
824.00000000   0.00737120
825.00000000   0.00736782
826.00000000   0.00736782
827.00000000   0.00736661
828.00000000   0.00736658
829.00000000   0.00736391
830.00000000   0.00736391
831.00000000   0.00736317
832.00000000   0.00736317
833.00000000   0.00736050
834.00000000   0.00736050
835.00000000   0.00735954
836.00000000   0.00735954
837.00000000   0.00733156
838.00000000   0.00733144
839.00000000   0.00730842
840.00000000   0.00730816
841.00000000   0.00730622
842.00000000   0.00730622
843.00000000   0.00729445
844.00000000   0.00729396
845.00000000   0.00728748
846.00000000   0.00728636
847.00000000   0.00728597
848.00000000   0.00728520
849.00000000   0.00728428
850.00000000   0.00728415
851.00000000   0.00728343
852.00000000   0.00728330
853.00000000   0.00728323
854.00000000   0.00728314
855.00000000   0.00728273
856.00000000   0.00726919
857.00000000   0.00726919
858.00000000   0.00724585
859.00000000   0.00724582
860.00000000   0.00724351
861.00000000   0.00724351
862.00000000   0.00722657
863.00000000   0.00722657
864.00000000   0.00721609
865.00000000   0.00721609
866.00000000   0.00721013
867.00000000   0.00721013
868.00000000   0.00720756
869.00000000   0.00720747
870.00000000   0.00720708
871.00000000   0.00720708
872.00000000   0.00720559
873.00000000   0.00720559
874.00000000   0.00720485
875.00000000   0.00720485
876.00000000   0.00718599
877.00000000   0.00718599
878.00000000   0.00718018
879.00000000   0.00717998
880.00000000   0.00716125
881.00000000   0.00716091
882.00000000   0.00714868
883.00000000   0.00714821
884.00000000   0.00714701
885.00000000   0.00714701
886.00000000   0.00714074
887.00000000   0.00714015
888.00000000   0.00713604
889.00000000   0.00713536
890.00000000   0.00713352
891.00000000   0.00713289
892.00000000   0.00713242
893.00000000   0.00712723
894.00000000   0.00712721
895.00000000   0.00711849
896.00000000   0.00711849
897.00000000   0.00709820
898.00000000   0.00709820
899.00000000   0.00708821
900.00000000   0.00708813
901.00000000   0.00708424
902.00000000   0.00708424
903.00000000   0.00707512
904.00000000   0.00707512
905.00000000   0.00707002
906.00000000   0.00707002
907.00000000   0.00706966
908.00000000   0.00706966
909.00000000   0.00706708
910.00000000   0.00706708
911.00000000   0.00705931
912.00000000   0.00705915
913.00000000   0.00703848
914.00000000   0.00703823
915.00000000   0.00703147
916.00000000   0.00703147
917.00000000   0.00702404
918.00000000   0.00702370
919.00000000   0.00701484
920.00000000   0.00701482
921.00000000   0.00701466
922.00000000   0.00701426
923.00000000   0.00700939
924.00000000   0.00700896
925.00000000   0.00700747
926.00000000   0.00700274
927.00000000   0.00700274
928.00000000   0.00698197
929.00000000   0.00698197
930.00000000   0.00697736
931.00000000   0.00697730
932.00000000   0.00696769
933.00000000   0.00696769
934.00000000   0.00696210
935.00000000   0.00696210
936.00000000   0.00695878
937.00000000   0.00695878
938.00000000   0.00695450
939.00000000   0.00695450
940.00000000   0.00694946
941.00000000   0.00694934
942.00000000   0.00692948
943.00000000   0.00692930
944.00000000   0.00692615
945.00000000   0.00692615
946.00000000   0.00691612
947.00000000   0.00691589
948.00000000   0.00691221
949.00000000   0.00691220
950.00000000   0.00690847
951.00000000   0.00690821
952.00000000   0.00690584
953.00000000   0.00689959
954.00000000   0.00689959
955.00000000   0.00688093
956.00000000   0.00688093
957.00000000   0.00687831
958.00000000   0.00687827
959.00000000   0.00686910
960.00000000   0.00686910
961.00000000   0.00686551
962.00000000   0.00686551
963.00000000   0.00686336
964.00000000   0.00686336
965.00000000   0.00685365
966.00000000   0.00685357
967.00000000   0.00683694
968.00000000   0.00683682
969.00000000   0.00683407
970.00000000   0.00683407
971.00000000   0.00682727
972.00000000   0.00682713
973.00000000   0.00682404
974.00000000   0.00682234
975.00000000   0.00682233
976.00000000   0.00681175
977.00000000   0.00681175
978.00000000   0.00679748
979.00000000   0.00679748
980.00000000   0.00679379
981.00000000   0.00679376
982.00000000   0.00679051
983.00000000   0.00679051
984.00000000   0.00678297
985.00000000   0.00678297
986.00000000   0.00677429
987.00000000   0.00677424
988.00000000   0.00676296
989.00000000   0.00676289
990.00000000   0.00675920
991.00000000   0.00675765
992.00000000   0.00675765
993.00000000   0.00674766
994.00000000   0.00674765
995.00000000   0.00674137
996.00000000   0.00674137
997.00000000   0.00673340
998.00000000   0.00673340
999.00000000   0.00672592
1000.00000000   0.00672590


==> plot_data/eigenvalues_3.txt <==
  1.00000000   0.62462691
  2.00000000   0.33224194
  3.00000000   0.33224194
  4.00000000   0.21550605
  5.00000000   0.18730300
  6.00000000   0.18021718
  7.00000000   0.13968336
  8.00000000   0.13968336
  9.00000000   0.11430939
 10.00000000   0.11430939
 11.00000000   0.10296184
 12.00000000   0.09752191
 13.00000000   0.09362827
 14.00000000   0.07887343
 15.00000000   0.07808163
 16.00000000   0.07726521
 17.00000000   0.07726521
 18.00000000   0.06919398
 19.00000000   0.06919398
 20.00000000   0.06201620
 21.00000000   0.06022478
 22.00000000   0.05847915
 23.00000000   0.05770354
 24.00000000   0.05770354
 25.00000000   0.05314029
 26.00000000   0.05237968
 27.00000000   0.05031107
 28.00000000   0.05031107
 29.00000000   0.04693629
 30.00000000   0.04693629
 31.00000000   0.04474782
 32.00000000   0.04452070
 33.00000000   0.04246022
 34.00000000   0.04174574
 35.00000000   0.04174574
 36.00000000   0.04174258
 37.00000000   0.04088353
 38.00000000   0.03844684
 39.00000000   0.03796323
 40.00000000   0.03625280
 41.00000000   0.03625280
 42.00000000   0.03574383
 43.00000000   0.03574383
 44.00000000   0.03448870
 45.00000000   0.03448870
 46.00000000   0.03420181
 47.00000000   0.03395222
 48.00000000   0.03179530
 49.00000000   0.03179530
 50.00000000   0.03158917
 51.00000000   0.03124998
 52.00000000   0.03075704
 53.00000000   0.02963804
 54.00000000   0.02961736
 55.00000000   0.02947130
 56.00000000   0.02917660
 57.00000000   0.02853375
 58.00000000   0.02853375
 59.00000000   0.02774093
 60.00000000   0.02774093
 61.00000000   0.02709742
 62.00000000   0.02690895
 63.00000000   0.02683972
 64.00000000   0.02683972
 65.00000000   0.02530496
 66.00000000   0.02530496
 67.00000000   0.02511545
 68.00000000   0.02511545
 69.00000000   0.02485402
 70.00000000   0.02473287
 71.00000000   0.02437479
 72.00000000   0.02432372
 73.00000000   0.02431213
 74.00000000   0.02363099
 75.00000000   0.02344433
 76.00000000   0.02333983
 77.00000000   0.02333983
 78.00000000   0.02234621
 79.00000000   0.02234621
 80.00000000   0.02220030
 81.00000000   0.02207010
 82.00000000   0.02180293
 83.00000000   0.02180293
 84.00000000   0.02174188
 85.00000000   0.02172793
 86.00000000   0.02120306
 87.00000000   0.02120306
 88.00000000   0.02085403
 89.00000000   0.02085403
 90.00000000   0.02056191
 91.00000000   0.02044351
 92.00000000   0.02038644
 93.00000000   0.02020378
 94.00000000   0.02009051
 95.00000000   0.01963422
 96.00000000   0.01962271
 97.00000000   0.01962271
 98.00000000   0.01951227
 99.00000000   0.01913077
100.00000000   0.01913077
101.00000000   0.01876490
102.00000000   0.01874066
103.00000000   0.01872717
104.00000000   0.01866359
105.00000000   0.01866359
106.00000000   0.01863779
107.00000000   0.01832928
108.00000000   0.01832928
109.00000000   0.01821294
110.00000000   0.01821294
111.00000000   0.01771228
112.00000000   0.01771228
113.00000000   0.01764306
114.00000000   0.01757289
115.00000000   0.01728561
116.00000000   0.01717593
117.00000000   0.01709389
118.00000000   0.01709091
119.00000000   0.01709068
120.00000000   0.01690843
121.00000000   0.01690843
122.00000000   0.01681866
123.00000000   0.01681866
124.00000000   0.01679566
125.00000000   0.01671515
126.00000000   0.01644439
127.00000000   0.01642355
128.00000000   0.01619965
129.00000000   0.01613877
130.00000000   0.01606245
131.00000000   0.01606245
132.00000000   0.01596180
133.00000000   0.01596180
134.00000000   0.01581957
135.00000000   0.01581957
136.00000000   0.01548371
137.00000000   0.01548371
138.00000000   0.01547020
139.00000000   0.01542292
140.00000000   0.01542292
141.00000000   0.01542283
142.00000000   0.01529264
143.00000000   0.01527710
144.00000000   0.01504506
145.00000000   0.01499833
146.00000000   0.01499833
147.00000000   0.01498094
148.00000000   0.01492260
149.00000000   0.01487990
150.00000000   0.01487990
151.00000000   0.01473687
152.00000000   0.01467204
153.00000000   0.01463812
154.00000000   0.01463214
155.00000000   0.01432683
156.00000000   0.01428328
157.00000000   0.01425102
158.00000000   0.01425102
159.00000000   0.01419409
160.00000000   0.01419391
161.00000000   0.01414242
162.00000000   0.01414242
163.00000000   0.01404683
164.00000000   0.01404683
165.00000000   0.01399335
166.00000000   0.01399335
167.00000000   0.01383902
168.00000000   0.01382592
169.00000000   0.01382587
170.00000000   0.01379369
171.00000000   0.01372746
172.00000000   0.01372746
173.00000000   0.01356280
174.00000000   0.01356280
175.00000000   0.01340519
176.00000000   0.01336012
177.00000000   0.01335604
178.00000000   0.01335604
179.00000000   0.01332036
180.00000000   0.01326835
181.00000000   0.01324486
182.00000000   0.01317442
183.00000000   0.01316263
184.00000000   0.01316263
185.00000000   0.01315046
186.00000000   0.01305465
187.00000000   0.01304921
188.00000000   0.01292000
189.00000000   0.01292000
190.00000000   0.01291227
191.00000000   0.01288694
192.00000000   0.01288694
193.00000000   0.01288542
194.00000000   0.01273046
195.00000000   0.01273046
196.00000000   0.01268618
197.00000000   0.01267613
198.00000000   0.01263082
199.00000000   0.01263082
200.00000000   0.01257107
201.00000000   0.01254888
202.00000000   0.01245496
203.00000000   0.01245496
204.00000000   0.01243367
205.00000000   0.01243367
206.00000000   0.01233438
207.00000000   0.01233365
208.00000000   0.01225005
209.00000000   0.01225005
210.00000000   0.01219556
211.00000000   0.01219391
212.00000000   0.01219391
213.00000000   0.01216809
214.00000000   0.01216049
215.00000000   0.01215174
216.00000000   0.01212137
217.00000000   0.01211833
218.00000000   0.01211742
219.00000000   0.01202131
220.00000000   0.01200227
221.00000000   0.01196422
222.00000000   0.01196422
223.00000000   0.01189230
224.00000000   0.01189230
225.00000000   0.01184226
226.00000000   0.01182206
227.00000000   0.01177630
228.00000000   0.01177055
229.00000000   0.01167341
230.00000000   0.01167341
231.00000000   0.01166533
232.00000000   0.01166533
233.00000000   0.01161518
234.00000000   0.01160611
235.00000000   0.01159997
236.00000000   0.01159997
237.00000000   0.01159988
238.00000000   0.01159241
239.00000000   0.01156296
240.00000000   0.01156296
241.00000000   0.01150931
242.00000000   0.01150931
243.00000000   0.01147456
244.00000000   0.01147456
245.00000000   0.01138624
246.00000000   0.01138102
247.00000000   0.01134435
248.00000000   0.01133246
249.00000000   0.01130487
250.00000000   0.01130487
251.00000000   0.01123957
252.00000000   0.01123334
253.00000000   0.01123334
254.00000000   0.01122104
255.00000000   0.01120462
256.00000000   0.01114944
257.00000000   0.01114800
258.00000000   0.01113980
259.00000000   0.01112786
260.00000000   0.01110292
261.00000000   0.01110292
262.00000000   0.01109621
263.00000000   0.01109621
264.00000000   0.01106891
265.00000000   0.01106150
266.00000000   0.01102190
267.00000000   0.01102003
268.00000000   0.01101768
269.00000000   0.01100797
270.00000000   0.01092127
271.00000000   0.01092127
272.00000000   0.01088282
273.00000000   0.01088282
274.00000000   0.01086561
275.00000000   0.01085596
276.00000000   0.01085487
277.00000000   0.01085487
278.00000000   0.01081180
279.00000000   0.01081180
280.00000000   0.01080137
281.00000000   0.01079830
282.00000000   0.01074328
283.00000000   0.01074328
284.00000000   0.01073149
285.00000000   0.01073149
286.00000000   0.01070484
287.00000000   0.01070329
288.00000000   0.01069152
289.00000000   0.01068526
290.00000000   0.01066296
291.00000000   0.01066296
292.00000000   0.01064186
293.00000000   0.01064186
294.00000000   0.01062042
295.00000000   0.01062042
296.00000000   0.01056174
297.00000000   0.01055941
298.00000000   0.01052928
299.00000000   0.01052382
300.00000000   0.01051058
301.00000000   0.01050895
302.00000000   0.01050711
303.00000000   0.01049076
304.00000000   0.01049076
305.00000000   0.01046667
306.00000000   0.01046116
307.00000000   0.01046116
308.00000000   0.01045834
309.00000000   0.01044197
310.00000000   0.01044194
311.00000000   0.01040986
312.00000000   0.01040986
313.00000000   0.01039004
314.00000000   0.01038287
315.00000000   0.01035894
316.00000000   0.01035857
317.00000000   0.01035345
318.00000000   0.01035345
319.00000000   0.01034896
320.00000000   0.01034647
321.00000000   0.01029414
322.00000000   0.01029081
323.00000000   0.01029081
324.00000000   0.01028877
325.00000000   0.01023723
326.00000000   0.01023723
327.00000000   0.01023372
328.00000000   0.01023372
329.00000000   0.01022215
330.00000000   0.01022215
331.00000000   0.01020915
332.00000000   0.01020915
333.00000000   0.01020817
334.00000000   0.01020674
335.00000000   0.01020669
336.00000000   0.01020662
337.00000000   0.01019002
338.00000000   0.01018626
339.00000000   0.01016311
340.00000000   0.01016311
341.00000000   0.01016058
342.00000000   0.01016058
343.00000000   0.01011166
344.00000000   0.01011166
345.00000000   0.01011065
346.00000000   0.01011065
347.00000000   0.01010407
348.00000000   0.01010355
349.00000000   0.01009516
350.00000000   0.01009516
351.00000000   0.01008944
352.00000000   0.01008736
353.00000000   0.01008736
354.00000000   0.01008683
355.00000000   0.01004777
356.00000000   0.01004769
357.00000000   0.01003071
358.00000000   0.01003071
359.00000000   0.01002102
360.00000000   0.01002102
361.00000000   0.01000438
362.00000000   0.01000250
363.00000000   0.00999371
364.00000000   0.00999371
365.00000000   0.00998536
366.00000000   0.00997884
367.00000000   0.00997227
368.00000000   0.00994963
369.00000000   0.00994816
370.00000000   0.00994816
371.00000000   0.00994573
372.00000000   0.00994525
373.00000000   0.00994451
374.00000000   0.00992668
375.00000000   0.00992659
376.00000000   0.00990695
377.00000000   0.00990272
378.00000000   0.00988743
379.00000000   0.00988743
380.00000000   0.00985650
381.00000000   0.00985320
382.00000000   0.00985027
383.00000000   0.00985027
384.00000000   0.00984811
385.00000000   0.00984811
386.00000000   0.00980641
387.00000000   0.00980415
388.00000000   0.00976649
389.00000000   0.00976514
390.00000000   0.00976171
391.00000000   0.00976171
392.00000000   0.00975991
393.00000000   0.00975981
394.00000000   0.00974736
395.00000000   0.00974736
396.00000000   0.00974725
397.00000000   0.00974667
398.00000000   0.00972297
399.00000000   0.00972297
400.00000000   0.00969234
401.00000000   0.00969234
402.00000000   0.00966390
403.00000000   0.00966390
404.00000000   0.00966213
405.00000000   0.00966213
406.00000000   0.00964085
407.00000000   0.00964085
408.00000000   0.00963782
409.00000000   0.00963782
410.00000000   0.00956865
411.00000000   0.00956629
412.00000000   0.00956200
413.00000000   0.00956199
414.00000000   0.00956188
415.00000000   0.00955346
416.00000000   0.00955036
417.00000000   0.00953724
418.00000000   0.00953479
419.00000000   0.00952565
420.00000000   0.00952493
421.00000000   0.00952186
422.00000000   0.00952044
423.00000000   0.00951530
424.00000000   0.00951432
425.00000000   0.00945655
426.00000000   0.00945655
427.00000000   0.00941115
428.00000000   0.00941115
429.00000000   0.00939829
430.00000000   0.00939829
431.00000000   0.00939323
432.00000000   0.00939323
433.00000000   0.00939002
434.00000000   0.00939002
435.00000000   0.00938763
436.00000000   0.00938763
437.00000000   0.00938459
438.00000000   0.00938459
439.00000000   0.00934933
440.00000000   0.00934920
441.00000000   0.00929770
442.00000000   0.00929718
443.00000000   0.00926931
444.00000000   0.00926820
445.00000000   0.00925621
446.00000000   0.00925427
447.00000000   0.00925152
448.00000000   0.00924943
449.00000000   0.00924901
450.00000000   0.00924804
451.00000000   0.00924776
452.00000000   0.00924216
453.00000000   0.00924216
454.00000000   0.00918625
455.00000000   0.00918625
456.00000000   0.00915227
457.00000000   0.00915227
458.00000000   0.00913711
459.00000000   0.00913700
460.00000000   0.00913313
461.00000000   0.00913313
462.00000000   0.00912340
463.00000000   0.00912340
464.00000000   0.00911918
465.00000000   0.00911918
466.00000000   0.00907944
467.00000000   0.00907907
468.00000000   0.00904287
469.00000000   0.00904216
470.00000000   0.00903563
471.00000000   0.00903563
472.00000000   0.00902118
473.00000000   0.00902017
474.00000000   0.00900990
475.00000000   0.00900873
476.00000000   0.00900580
477.00000000   0.00897803
478.00000000   0.00897803
479.00000000   0.00894089
480.00000000   0.00894089
481.00000000   0.00893946
482.00000000   0.00893939
483.00000000   0.00891901
484.00000000   0.00891901
485.00000000   0.00890890
486.00000000   0.00890890
487.00000000   0.00888407
488.00000000   0.00888383
489.00000000   0.00884981
490.00000000   0.00884981
491.00000000   0.00884883
492.00000000   0.00884838
493.00000000   0.00882938
494.00000000   0.00882881
495.00000000   0.00882287
496.00000000   0.00879825
497.00000000   0.00879825
498.00000000   0.00876804
499.00000000   0.00876799
500.00000000   0.00876670


==> plot_data/eigenvalues_4.txt <==
  1.00000000   0.23056944
  2.00000000   0.20992664
  3.00000000   0.20992664
  4.00000000   0.19230344
  5.00000000   0.18225761
  6.00000000   0.18219774
  7.00000000   0.16837808
  8.00000000   0.16837808
  9.00000000   0.15326168
 10.00000000   0.15326168
 11.00000000   0.14925634
 12.00000000   0.14309082
 13.00000000   0.14288112
 14.00000000   0.12852495
 15.00000000   0.12852495
 16.00000000   0.12675993
 17.00000000   0.12670466
 18.00000000   0.11935914
 19.00000000   0.11935914
 20.00000000   0.11245157
 21.00000000   0.10894485
 22.00000000   0.10862059
 23.00000000   0.10417820
 24.00000000   0.10417820
 25.00000000   0.09904125
 26.00000000   0.09889313
 27.00000000   0.09673195
 28.00000000   0.09673195
 29.00000000   0.09135133
 30.00000000   0.09135133
 31.00000000   0.08577925
 32.00000000   0.08574183
 33.00000000   0.08459892
 34.00000000   0.08264740
 35.00000000   0.08229467
 36.00000000   0.08208136
 37.00000000   0.08208136
 38.00000000   0.07672309
 39.00000000   0.07652104
 40.00000000   0.07330131
 41.00000000   0.07330131
 42.00000000   0.07099917
 43.00000000   0.07099917
 44.00000000   0.07010830
 45.00000000   0.07010830
 46.00000000   0.06843162
 47.00000000   0.06834952
 48.00000000   0.06449515
 49.00000000   0.06445776
 50.00000000   0.06445776
 51.00000000   0.06338956
 52.00000000   0.06306514
 53.00000000   0.05978594
 54.00000000   0.05957694
 55.00000000   0.05925799
 56.00000000   0.05924453
 57.00000000   0.05738509
 58.00000000   0.05738509
 59.00000000   0.05645379
 60.00000000   0.05645379
 61.00000000   0.05457808
 62.00000000   0.05450947
 63.00000000   0.05450947
 64.00000000   0.05446797
 65.00000000   0.05099377
 66.00000000   0.05099377
 67.00000000   0.05010239
 68.00000000   0.04989292
 69.00000000   0.04989292
 70.00000000   0.04946948
 71.00000000   0.04918338
 72.00000000   0.04853329
 73.00000000   0.04851016
 74.00000000   0.04719781
 75.00000000   0.04700867
 76.00000000   0.04643274
 77.00000000   0.04643274
 78.00000000   0.04433917
 79.00000000   0.04433917
 80.00000000   0.04385893
 81.00000000   0.04374254
 82.00000000   0.04310423
 83.00000000   0.04310423
 84.00000000   0.04240338
 85.00000000   0.04239641
 86.00000000   0.04139180
 87.00000000   0.04139180
 88.00000000   0.04084841
 89.00000000   0.04084841
 90.00000000   0.03988150
 91.00000000   0.03980109
 92.00000000   0.03970372
 93.00000000   0.03928213
 94.00000000   0.03909088
 95.00000000   0.03784848
 96.00000000   0.03784848
 97.00000000   0.03784772
 98.00000000   0.03768682
 99.00000000   0.03635544
100.00000000   0.03635544
101.00000000   0.03564732
102.00000000   0.03560707
103.00000000   0.03559057
104.00000000   0.03553824
105.00000000   0.03550260
106.00000000   0.03550260
107.00000000   0.03469443
108.00000000   0.03469443
109.00000000   0.03440883
110.00000000   0.03440883
111.00000000   0.03319550
112.00000000   0.03319550
113.00000000   0.03294916
114.00000000   0.03287775
115.00000000   0.03206507
116.00000000   0.03180179
117.00000000   0.03164099
118.00000000   0.03143912
119.00000000   0.03143586
120.00000000   0.03117078
121.00000000   0.03117078
122.00000000   0.03086236
123.00000000   0.03086236
124.00000000   0.03083700
125.00000000   0.03070306
126.00000000   0.02996712
127.00000000   0.02994662
128.00000000   0.02934335
129.00000000   0.02924729
130.00000000   0.02895513
131.00000000   0.02895513
132.00000000   0.02878165
133.00000000   0.02878165
134.00000000   0.02837795
135.00000000   0.02837795
136.00000000   0.02747560
137.00000000   0.02740885
138.00000000   0.02740506
139.00000000   0.02740506
140.00000000   0.02736243
141.00000000   0.02736243
142.00000000   0.02696589
143.00000000   0.02695487
144.00000000   0.02634196
145.00000000   0.02626008
146.00000000   0.02626008
147.00000000   0.02617004
148.00000000   0.02604170
149.00000000   0.02596082
150.00000000   0.02596082
151.00000000   0.02552512
152.00000000   0.02539606
153.00000000   0.02533640
154.00000000   0.02533374
155.00000000   0.02446376
156.00000000   0.02438106
157.00000000   0.02429259
158.00000000   0.02429259
159.00000000   0.02406056
160.00000000   0.02405972
161.00000000   0.02396506
162.00000000   0.02396506
163.00000000   0.02371493
164.00000000   0.02371493
165.00000000   0.02357732
166.00000000   0.02357732
167.00000000   0.02317401
168.00000000   0.02316011
169.00000000   0.02314030
170.00000000   0.02308023
171.00000000   0.02286845
172.00000000   0.02286845
173.00000000   0.02244752
174.00000000   0.02244752
175.00000000   0.02197993
176.00000000   0.02186992
177.00000000   0.02186992
178.00000000   0.02185878
179.00000000   0.02175581
180.00000000   0.02162402
181.00000000   0.02158484
182.00000000   0.02136575
183.00000000   0.02129761
184.00000000   0.02127075
185.00000000   0.02127075
186.00000000   0.02100092
187.00000000   0.02099601
188.00000000   0.02066500
189.00000000   0.02066500
190.00000000   0.02064087
191.00000000   0.02057281
192.00000000   0.02056330
193.00000000   0.02056330
194.00000000   0.02013817
195.00000000   0.02013817
196.00000000   0.01999842
197.00000000   0.01998343
198.00000000   0.01985965
199.00000000   0.01985965
200.00000000   0.01968439
201.00000000   0.01963166
202.00000000   0.01936042
203.00000000   0.01936042
204.00000000   0.01929639
205.00000000   0.01929639
206.00000000   0.01892323
207.00000000   0.01892226
208.00000000   0.01870643
209.00000000   0.01870643
210.00000000   0.01862226
211.00000000   0.01862128
212.00000000   0.01862128
213.00000000   0.01853317
214.00000000   0.01852774
215.00000000   0.01850682
216.00000000   0.01841792
217.00000000   0.01835338
218.00000000   0.01835331
219.00000000   0.01814459
220.00000000   0.01808515
221.00000000   0.01789821
222.00000000   0.01789821
223.00000000   0.01773342
224.00000000   0.01773342
225.00000000   0.01761484
226.00000000   0.01755515
227.00000000   0.01734927
228.00000000   0.01733650
229.00000000   0.01713969
230.00000000   0.01713969
231.00000000   0.01693692
232.00000000   0.01693692
233.00000000   0.01692729
234.00000000   0.01692729
235.00000000   0.01690708
236.00000000   0.01686012
237.00000000   0.01675502
238.00000000   0.01675426
239.00000000   0.01672471
240.00000000   0.01672471
241.00000000   0.01655250
242.00000000   0.01655250
243.00000000   0.01647258
244.00000000   0.01647258
245.00000000   0.01610897
246.00000000   0.01609586
247.00000000   0.01608125
248.00000000   0.01603862
249.00000000   0.01601772
250.00000000   0.01601772
251.00000000   0.01588919
252.00000000   0.01583802
253.00000000   0.01577630
254.00000000   0.01565059
255.00000000   0.01565059
256.00000000   0.01557866
257.00000000   0.01552940
258.00000000   0.01535137
259.00000000   0.01535137
260.00000000   0.01522985
261.00000000   0.01522963
262.00000000   0.01520062
263.00000000   0.01513701
264.00000000   0.01512799
265.00000000   0.01512643
266.00000000   0.01508698
267.00000000   0.01508698
268.00000000   0.01486025
269.00000000   0.01485537
270.00000000   0.01475314
271.00000000   0.01475314
272.00000000   0.01464801
273.00000000   0.01461066
274.00000000   0.01460761
275.00000000   0.01460761
276.00000000   0.01457167
277.00000000   0.01457167
278.00000000   0.01454725
279.00000000   0.01454725
280.00000000   0.01430829
281.00000000   0.01430829
282.00000000   0.01418734
283.00000000   0.01417591
284.00000000   0.01402055
285.00000000   0.01398644
286.00000000   0.01390552
287.00000000   0.01390552
288.00000000   0.01376694
289.00000000   0.01376694
290.00000000   0.01375774
291.00000000   0.01375774
292.00000000   0.01374607
293.00000000   0.01370745
294.00000000   0.01365527
295.00000000   0.01364971
296.00000000   0.01364896
297.00000000   0.01350862
298.00000000   0.01346848
299.00000000   0.01346190
300.00000000   0.01346190
301.00000000   0.01339498
302.00000000   0.01339498
303.00000000   0.01331259
304.00000000   0.01328871
305.00000000   0.01320965
306.00000000   0.01320540
307.00000000   0.01319622
308.00000000   0.01316764
309.00000000   0.01290601
310.00000000   0.01290601
311.00000000   0.01283221
312.00000000   0.01283221
313.00000000   0.01280042
314.00000000   0.01279247
315.00000000   0.01279247
316.00000000   0.01276756
317.00000000   0.01269711
318.00000000   0.01269711
319.00000000   0.01255452
320.00000000   0.01254435
321.00000000   0.01250127
322.00000000   0.01250096
323.00000000   0.01248296
324.00000000   0.01248296
325.00000000   0.01240352
326.00000000   0.01240352
327.00000000   0.01231670
328.00000000   0.01228609
329.00000000   0.01224624
330.00000000   0.01224585
331.00000000   0.01218200
332.00000000   0.01218200
333.00000000   0.01215272
334.00000000   0.01215272
335.00000000   0.01203693
336.00000000   0.01203693
337.00000000   0.01200113
338.00000000   0.01197429
339.00000000   0.01192972
340.00000000   0.01182577
341.00000000   0.01178635
342.00000000   0.01177860
343.00000000   0.01177860
344.00000000   0.01177773
345.00000000   0.01177568
346.00000000   0.01175893
347.00000000   0.01174206
348.00000000   0.01158041
349.00000000   0.01155366
350.00000000   0.01148794
351.00000000   0.01148794
352.00000000   0.01139957
353.00000000   0.01139957
354.00000000   0.01132427
355.00000000   0.01132427
356.00000000   0.01131857
357.00000000   0.01131815
358.00000000   0.01127273
359.00000000   0.01124290
360.00000000   0.01123735
361.00000000   0.01123735
362.00000000   0.01118696
363.00000000   0.01118696
364.00000000   0.01116326
365.00000000   0.01115562
366.00000000   0.01114652
367.00000000   0.01114652
368.00000000   0.01101477
369.00000000   0.01101026
370.00000000   0.01098013
371.00000000   0.01098013
372.00000000   0.01088843
373.00000000   0.01086587
374.00000000   0.01081393
375.00000000   0.01081393
376.00000000   0.01079554
377.00000000   0.01079554
378.00000000   0.01073456
379.00000000   0.01073456
380.00000000   0.01057578
381.00000000   0.01055016
382.00000000   0.01054502
383.00000000   0.01054319
384.00000000   0.01050928
385.00000000   0.01044830
386.00000000   0.01043757
387.00000000   0.01043515
388.00000000   0.01043496
389.00000000   0.01042937
390.00000000   0.01042937
391.00000000   0.01042151
392.00000000   0.01039699
393.00000000   0.01036755
394.00000000   0.01036755
395.00000000   0.01027299
396.00000000   0.01027299
397.00000000   0.01026056
398.00000000   0.01025695
399.00000000   0.01023488
400.00000000   0.01021489
401.00000000   0.01011102
402.00000000   0.01011102
403.00000000   0.01006692
404.00000000   0.01006692
405.00000000   0.01000553
406.00000000   0.00997253
407.00000000   0.00996775
408.00000000   0.00996724
409.00000000   0.00993425
410.00000000   0.00993425
411.00000000   0.00992967
412.00000000   0.00992577
413.00000000   0.00986226
414.00000000   0.00986226
415.00000000   0.00973444
416.00000000   0.00973444
417.00000000   0.00971325
418.00000000   0.00971325
419.00000000   0.00969158
420.00000000   0.00967161
421.00000000   0.00966080
422.00000000   0.00966080
423.00000000   0.00958805
424.00000000   0.00958805
425.00000000   0.00953749
426.00000000   0.00953749
427.00000000   0.00953115
428.00000000   0.00953048
429.00000000   0.00948779
430.00000000   0.00947899
431.00000000   0.00943728
432.00000000   0.00943728
433.00000000   0.00937584
434.00000000   0.00937118
435.00000000   0.00932986
436.00000000   0.00932742
437.00000000   0.00932702
438.00000000   0.00931064
439.00000000   0.00930976
440.00000000   0.00929471
441.00000000   0.00929471
442.00000000   0.00925989
443.00000000   0.00923866
444.00000000   0.00922765
445.00000000   0.00922765
446.00000000   0.00915761
447.00000000   0.00915761
448.00000000   0.00911374
449.00000000   0.00909414
450.00000000   0.00900491
451.00000000   0.00900491
452.00000000   0.00897914
453.00000000   0.00897585
454.00000000   0.00896871
455.00000000   0.00895405
456.00000000   0.00891252
457.00000000   0.00889898
458.00000000   0.00884633
459.00000000   0.00884633
460.00000000   0.00883936
461.00000000   0.00883933
462.00000000   0.00879243
463.00000000   0.00879243
464.00000000   0.00878764
465.00000000   0.00878764
466.00000000   0.00877413
467.00000000   0.00877413
468.00000000   0.00871159
469.00000000   0.00871100
470.00000000   0.00868668
471.00000000   0.00868668
472.00000000   0.00867752
473.00000000   0.00867213
474.00000000   0.00867213
475.00000000   0.00865986
476.00000000   0.00860396
477.00000000   0.00860396
478.00000000   0.00856243
479.00000000   0.00855558
480.00000000   0.00852746
481.00000000   0.00852746
482.00000000   0.00847599
483.00000000   0.00847122
484.00000000   0.00840304
485.00000000   0.00838392
486.00000000   0.00837125
487.00000000   0.00834972
488.00000000   0.00833852
489.00000000   0.00833852
490.00000000   0.00833500
491.00000000   0.00832122
492.00000000   0.00832122
493.00000000   0.00831729
494.00000000   0.00831729
495.00000000   0.00828203
496.00000000   0.00826379
497.00000000   0.00817520
498.00000000   0.00817520
499.00000000   0.00816877
500.00000000   0.00814805
501.00000000   0.00814349
502.00000000   0.00814253
503.00000000   0.00813379
504.00000000   0.00813345
505.00000000   0.00809870
506.00000000   0.00809870
507.00000000   0.00808998
508.00000000   0.00807931
509.00000000   0.00806570
510.00000000   0.00806570
511.00000000   0.00800478
512.00000000   0.00799056
513.00000000   0.00797331
514.00000000   0.00797296
515.00000000   0.00796040
516.00000000   0.00796040
517.00000000   0.00792486
518.00000000   0.00792486
519.00000000   0.00788018
520.00000000   0.00788018
521.00000000   0.00785990
522.00000000   0.00785990
523.00000000   0.00783218
524.00000000   0.00783218
525.00000000   0.00781337
526.00000000   0.00779695
527.00000000   0.00779278
528.00000000   0.00779278
529.00000000   0.00775836
530.00000000   0.00775350
531.00000000   0.00773042
532.00000000   0.00772697
533.00000000   0.00767006
534.00000000   0.00767006
535.00000000   0.00758716
536.00000000   0.00758367
537.00000000   0.00758360
538.00000000   0.00757954
539.00000000   0.00757954
540.00000000   0.00757241
541.00000000   0.00754944
542.00000000   0.00754944
543.00000000   0.00754505
544.00000000   0.00754505
545.00000000   0.00752484
546.00000000   0.00750994
547.00000000   0.00750924
548.00000000   0.00750924
549.00000000   0.00749420
550.00000000   0.00748977
551.00000000   0.00748935
552.00000000   0.00745169
553.00000000   0.00743654
554.00000000   0.00741873
555.00000000   0.00741417
556.00000000   0.00741046
557.00000000   0.00741046
558.00000000   0.00735438
559.00000000   0.00734234
560.00000000   0.00733307
561.00000000   0.00732333
562.00000000   0.00732089
563.00000000   0.00732089
564.00000000   0.00731177
565.00000000   0.00731175
566.00000000   0.00724243
567.00000000   0.00724243
568.00000000   0.00722581
569.00000000   0.00721438
570.00000000   0.00719910
571.00000000   0.00719910
572.00000000   0.00714509
573.00000000   0.00714509
574.00000000   0.00710986
575.00000000   0.00710986
576.00000000   0.00709862
577.00000000   0.00709862
578.00000000   0.00707600
579.00000000   0.00707082
580.00000000   0.00706782
581.00000000   0.00705701
582.00000000   0.00705477
583.00000000   0.00705477
584.00000000   0.00705394
585.00000000   0.00705373
586.00000000   0.00703687
587.00000000   0.00703687
588.00000000   0.00702377
589.00000000   0.00702367
590.00000000   0.00697354
591.00000000   0.00697354
592.00000000   0.00693808
593.00000000   0.00693808
594.00000000   0.00692548
595.00000000   0.00692548
596.00000000   0.00690569
597.00000000   0.00690488
598.00000000   0.00688427
599.00000000   0.00687202
600.00000000   0.00686677
601.00000000   0.00686677
602.00000000   0.00682081
603.00000000   0.00682081
604.00000000   0.00680437
605.00000000   0.00680437
606.00000000   0.00680170
607.00000000   0.00679465
608.00000000   0.00677646
609.00000000   0.00677309
610.00000000   0.00677262
611.00000000   0.00674471
612.00000000   0.00672932
613.00000000   0.00672033
614.00000000   0.00672003
615.00000000   0.00667236
616.00000000   0.00666622
617.00000000   0.00666305
618.00000000   0.00665216
619.00000000   0.00665025
620.00000000   0.00665025
621.00000000   0.00661468
622.00000000   0.00661468
623.00000000   0.00660838
624.00000000   0.00660838
625.00000000   0.00658036
626.00000000   0.00658036
627.00000000   0.00655750
628.00000000   0.00655359
629.00000000   0.00655359
630.00000000   0.00654709
631.00000000   0.00651024
632.00000000   0.00650985
633.00000000   0.00648618
634.00000000   0.00648372
635.00000000   0.00648089
636.00000000   0.00648089
637.00000000   0.00646635
638.00000000   0.00646635
639.00000000   0.00645285
640.00000000   0.00645064
641.00000000   0.00645064
642.00000000   0.00644367
643.00000000   0.00644290
644.00000000   0.00644290
645.00000000   0.00642380
646.00000000   0.00641676
647.00000000   0.00638749
648.00000000   0.00638749
649.00000000   0.00637684
650.00000000   0.00637643
651.00000000   0.00635185
652.00000000   0.00635185
653.00000000   0.00630456
654.00000000   0.00630456
655.00000000   0.00629021
656.00000000   0.00629021
657.00000000   0.00627513
658.00000000   0.00627256
659.00000000   0.00627256
660.00000000   0.00626444
661.00000000   0.00621399
662.00000000   0.00620862
663.00000000   0.00619647
664.00000000   0.00619609
665.00000000   0.00619609
666.00000000   0.00619128
667.00000000   0.00617800
668.00000000   0.00616954
669.00000000   0.00615945
670.00000000   0.00615349
671.00000000   0.00615349
672.00000000   0.00613215
673.00000000   0.00613016
674.00000000   0.00613012
675.00000000   0.00612057
676.00000000   0.00609785
677.00000000   0.00609346
678.00000000   0.00609253
679.00000000   0.00609253
680.00000000   0.00608470
681.00000000   0.00608470
682.00000000   0.00606902
683.00000000   0.00606902
684.00000000   0.00606674
685.00000000   0.00606026
686.00000000   0.00606026
687.00000000   0.00605688
688.00000000   0.00604024
689.00000000   0.00604008
690.00000000   0.00598134
691.00000000   0.00597621
692.00000000   0.00597621
693.00000000   0.00597001
694.00000000   0.00596543
695.00000000   0.00596540
696.00000000   0.00592041
697.00000000   0.00592041
698.00000000   0.00591564
699.00000000   0.00590780
700.00000000   0.00589980
701.00000000   0.00589961
702.00000000   0.00589760
703.00000000   0.00589760
704.00000000   0.00587286
705.00000000   0.00587286
706.00000000   0.00586834
707.00000000   0.00586171
708.00000000   0.00584279
709.00000000   0.00584279
710.00000000   0.00582590
711.00000000   0.00582590
712.00000000   0.00581373
713.00000000   0.00581373
714.00000000   0.00576832
715.00000000   0.00576826
716.00000000   0.00575876
717.00000000   0.00575876
718.00000000   0.00575137
719.00000000   0.00575137
720.00000000   0.00574779
721.00000000   0.00574779
722.00000000   0.00574502
723.00000000   0.00573489
724.00000000   0.00572101
725.00000000   0.00571830
726.00000000   0.00571574
727.00000000   0.00571477
728.00000000   0.00571239
729.00000000   0.00571012
730.00000000   0.00567002
731.00000000   0.00567002
732.00000000   0.00566662
733.00000000   0.00566662
734.00000000   0.00564341
735.00000000   0.00563568
736.00000000   0.00562575
737.00000000   0.00561638
738.00000000   0.00561638
739.00000000   0.00561275
740.00000000   0.00561268
741.00000000   0.00560713
742.00000000   0.00559348
743.00000000   0.00559199
744.00000000   0.00559185
745.00000000   0.00557802
746.00000000   0.00557802
747.00000000   0.00555869
748.00000000   0.00555869
749.00000000   0.00554853
750.00000000   0.00554605
751.00000000   0.00554605
752.00000000   0.00554045
753.00000000   0.00550853
754.00000000   0.00550513
755.00000000   0.00547438
756.00000000   0.00547194
757.00000000   0.00547034
758.00000000   0.00546794
759.00000000   0.00544052
760.00000000   0.00543620
761.00000000   0.00543620
762.00000000   0.00543572
763.00000000   0.00541969
764.00000000   0.00541969
765.00000000   0.00540184
766.00000000   0.00540184
767.00000000   0.00540093
768.00000000   0.00540093
769.00000000   0.00539013
770.00000000   0.00539013
771.00000000   0.00538671
772.00000000   0.00538671
773.00000000   0.00538393
774.00000000   0.00537755
775.00000000   0.00537631
776.00000000   0.00537631
777.00000000   0.00537240
778.00000000   0.00537240
779.00000000   0.00533787
780.00000000   0.00533787
781.00000000   0.00533330
782.00000000   0.00533286
783.00000000   0.00529744
784.00000000   0.00529688
785.00000000   0.00529688
786.00000000   0.00529521
787.00000000   0.00528382
788.00000000   0.00528382
789.00000000   0.00528253
790.00000000   0.00527908
791.00000000   0.00527908
792.00000000   0.00527144
793.00000000   0.00526920
794.00000000   0.00526907
795.00000000   0.00522516
796.00000000   0.00522447
797.00000000   0.00520637
798.00000000   0.00520637
799.00000000   0.00519805
800.00000000   0.00519805
801.00000000   0.00517772
802.00000000   0.00516953
803.00000000   0.00516151
804.00000000   0.00515865
805.00000000   0.00515865
806.00000000   0.00515732
807.00000000   0.00515097
808.00000000   0.00514729
809.00000000   0.00514729
810.00000000   0.00513944
811.00000000   0.00513448
812.00000000   0.00511424
813.00000000   0.00511424
814.00000000   0.00510353
815.00000000   0.00510353
816.00000000   0.00509830
817.00000000   0.00509763
818.00000000   0.00509531
819.00000000   0.00509011
820.00000000   0.00508784
821.00000000   0.00508784
822.00000000   0.00508354
823.00000000   0.00508345
824.00000000   0.00506221
825.00000000   0.00506215
826.00000000   0.00503521
827.00000000   0.00502927
828.00000000   0.00502748
829.00000000   0.00502748
830.00000000   0.00502336
831.00000000   0.00501913
832.00000000   0.00501145
833.00000000   0.00501145
834.00000000   0.00500339
835.00000000   0.00500339
836.00000000   0.00499001
837.00000000   0.00499001
838.00000000   0.00498355
839.00000000   0.00498330
840.00000000   0.00496231
841.00000000   0.00496231
842.00000000   0.00495919
843.00000000   0.00495329
844.00000000   0.00494467
845.00000000   0.00494467
846.00000000   0.00493156
847.00000000   0.00493156
848.00000000   0.00491817
849.00000000   0.00491640
850.00000000   0.00491200
851.00000000   0.00491200
852.00000000   0.00489288
853.00000000   0.00489288
854.00000000   0.00488509
855.00000000   0.00487818
856.00000000   0.00487278
857.00000000   0.00487224
858.00000000   0.00486651
859.00000000   0.00486356
860.00000000   0.00486317
861.00000000   0.00486317
862.00000000   0.00482651
863.00000000   0.00482651
864.00000000   0.00481611
865.00000000   0.00481611
866.00000000   0.00480749
867.00000000   0.00480749
868.00000000   0.00480241
869.00000000   0.00480229
870.00000000   0.00479973
871.00000000   0.00479973
872.00000000   0.00477961
873.00000000   0.00477961
874.00000000   0.00477406
875.00000000   0.00476674
876.00000000   0.00476674
877.00000000   0.00476327
878.00000000   0.00476252
879.00000000   0.00476201
880.00000000   0.00475563
881.00000000   0.00474882
882.00000000   0.00474866
883.00000000   0.00473921
884.00000000   0.00473623
885.00000000   0.00473499
886.00000000   0.00473290
887.00000000   0.00473007
888.00000000   0.00472983
889.00000000   0.00472361
890.00000000   0.00472361
891.00000000   0.00471003
892.00000000   0.00471003
893.00000000   0.00470115
894.00000000   0.00469550
895.00000000   0.00466478
896.00000000   0.00466404
897.00000000   0.00465936
898.00000000   0.00465936
899.00000000   0.00465373
900.00000000   0.00465015
901.00000000   0.00464897
902.00000000   0.00464419
903.00000000   0.00463719
904.00000000   0.00463719
905.00000000   0.00463123
906.00000000   0.00463123
907.00000000   0.00461187
908.00000000   0.00461187
909.00000000   0.00458665
910.00000000   0.00458085
911.00000000   0.00458085
912.00000000   0.00458003
913.00000000   0.00457699
914.00000000   0.00457679
915.00000000   0.00456568
916.00000000   0.00456568
917.00000000   0.00455476
918.00000000   0.00455435
919.00000000   0.00455434
920.00000000   0.00455324
921.00000000   0.00454231
922.00000000   0.00454231
923.00000000   0.00453940
924.00000000   0.00453940
925.00000000   0.00453435
926.00000000   0.00453435
927.00000000   0.00453359
928.00000000   0.00452999
929.00000000   0.00452209
930.00000000   0.00452207
931.00000000   0.00450798
932.00000000   0.00450400
933.00000000   0.00449817
934.00000000   0.00449817
935.00000000   0.00449451
936.00000000   0.00449451
937.00000000   0.00449195
938.00000000   0.00449195
939.00000000   0.00448957
940.00000000   0.00448957
941.00000000   0.00446082
942.00000000   0.00446030
943.00000000   0.00444363
944.00000000   0.00444363
945.00000000   0.00442829
946.00000000   0.00442829
947.00000000   0.00442508
948.00000000   0.00442343
949.00000000   0.00442097
950.00000000   0.00441963
951.00000000   0.00441963
952.00000000   0.00441770
953.00000000   0.00440916
954.00000000   0.00440440
955.00000000   0.00440395
956.00000000   0.00440339
957.00000000   0.00439918
958.00000000   0.00438421
959.00000000   0.00437994
960.00000000   0.00437866
961.00000000   0.00437866
962.00000000   0.00437291
963.00000000   0.00437286
964.00000000   0.00435363
965.00000000   0.00434922
966.00000000   0.00434922
967.00000000   0.00434828
968.00000000   0.00432538
969.00000000   0.00432244
970.00000000   0.00432190
971.00000000   0.00432190
972.00000000   0.00431553
973.00000000   0.00431553
974.00000000   0.00431400
975.00000000   0.00431400
976.00000000   0.00430936
977.00000000   0.00430479
978.00000000   0.00430467
979.00000000   0.00430464
980.00000000   0.00430298
981.00000000   0.00430298
982.00000000   0.00428690
983.00000000   0.00428690
984.00000000   0.00427452
985.00000000   0.00427215
986.00000000   0.00426510
987.00000000   0.00426408
988.00000000   0.00426259
989.00000000   0.00426249
990.00000000   0.00425373
991.00000000   0.00425025
992.00000000   0.00424545
993.00000000   0.00424545
994.00000000   0.00423314
995.00000000   0.00423314
996.00000000   0.00423123
997.00000000   0.00423123
998.00000000   0.00422293
999.00000000   0.00421977
1000.00000000   0.00421907
1001.00000000   0.00421907
1002.00000000   0.00420844
1003.00000000   0.00420844
1004.00000000   0.00420310
1005.00000000   0.00420310
1006.00000000   0.00419605
1007.00000000   0.00419573
1008.00000000   0.00419367
1009.00000000   0.00419367
1010.00000000   0.00418942
1011.00000000   0.00418565
1012.00000000   0.00417349
1013.00000000   0.00417349
1014.00000000   0.00415436
1015.00000000   0.00415436
1016.00000000   0.00413946
1017.00000000   0.00413784
1018.00000000   0.00412939
1019.00000000   0.00412939
1020.00000000   0.00412581
1021.00000000   0.00412581
1022.00000000   0.00412064
1023.00000000   0.00411229
1024.00000000   0.00411113
1025.00000000   0.00411111
1026.00000000   0.00410762
1027.00000000   0.00410759
1028.00000000   0.00409730
1029.00000000   0.00409728
1030.00000000   0.00409225
1031.00000000   0.00409006
1032.00000000   0.00408765
1033.00000000   0.00408765
1034.00000000   0.00408485
1035.00000000   0.00407394
1036.00000000   0.00407394
1037.00000000   0.00407215
1038.00000000   0.00407181
1039.00000000   0.00407180
1040.00000000   0.00406951
1041.00000000   0.00406951
1042.00000000   0.00406850
1043.00000000   0.00405736
1044.00000000   0.00405736
1045.00000000   0.00405011
1046.00000000   0.00405011
1047.00000000   0.00404686
1048.00000000   0.00404159
1049.00000000   0.00403274
1050.00000000   0.00403065
1051.00000000   0.00402900
1052.00000000   0.00402900
1053.00000000   0.00402291
1054.00000000   0.00402283
1055.00000000   0.00400950
1056.00000000   0.00400881
1057.00000000   0.00400881
1058.00000000   0.00400460
1059.00000000   0.00400211
1060.00000000   0.00400209
1061.00000000   0.00399991
1062.00000000   0.00399828
1063.00000000   0.00399073
1064.00000000   0.00399073
1065.00000000   0.00396187
1066.00000000   0.00395811
1067.00000000   0.00395343
1068.00000000   0.00395337
1069.00000000   0.00394985
1070.00000000   0.00394985
1071.00000000   0.00394535
1072.00000000   0.00394396
1073.00000000   0.00394396
1074.00000000   0.00394264
1075.00000000   0.00393833
1076.00000000   0.00393833
1077.00000000   0.00393521
1078.00000000   0.00393521
1079.00000000   0.00392557
1080.00000000   0.00392557
1081.00000000   0.00391686
1082.00000000   0.00391686
1083.00000000   0.00391189
1084.00000000   0.00391189
1085.00000000   0.00390651
1086.00000000   0.00390294
1087.00000000   0.00389760
1088.00000000   0.00389760
1089.00000000   0.00388901
1090.00000000   0.00388901
1091.00000000   0.00388747
1092.00000000   0.00388747
1093.00000000   0.00388358
1094.00000000   0.00388237
1095.00000000   0.00387490
1096.00000000   0.00387490
1097.00000000   0.00386778
1098.00000000   0.00386642
1099.00000000   0.00385814
1100.00000000   0.00385814
1101.00000000   0.00385560
1102.00000000   0.00385554
1103.00000000   0.00385247
1104.00000000   0.00384933
1105.00000000   0.00384856
1106.00000000   0.00384856
1107.00000000   0.00384230
1108.00000000   0.00383996
1109.00000000   0.00383132
1110.00000000   0.00383132
1111.00000000   0.00381931
1112.00000000   0.00381931
1113.00000000   0.00381746
1114.00000000   0.00381746
1115.00000000   0.00381341
1116.00000000   0.00381170
1117.00000000   0.00380667
1118.00000000   0.00380234
1119.00000000   0.00380226
1120.00000000   0.00380143
1121.00000000   0.00380143
1122.00000000   0.00379614
1123.00000000   0.00379274
1124.00000000   0.00377638
1125.00000000   0.00377367
1126.00000000   0.00377367
1127.00000000   0.00377021
1128.00000000   0.00376983
1129.00000000   0.00376975
1130.00000000   0.00376920
1131.00000000   0.00376920
1132.00000000   0.00376585
1133.00000000   0.00376481
1134.00000000   0.00375316
1135.00000000   0.00375197
1136.00000000   0.00374669
1137.00000000   0.00374669
1138.00000000   0.00374136
1139.00000000   0.00373817
1140.00000000   0.00373221
1141.00000000   0.00373187
1142.00000000   0.00371472
1143.00000000   0.00371472
1144.00000000   0.00371040
1145.00000000   0.00371040
1146.00000000   0.00370701
1147.00000000   0.00370701
1148.00000000   0.00370136
1149.00000000   0.00369843
1150.00000000   0.00369711
1151.00000000   0.00369477
1152.00000000   0.00369426
1153.00000000   0.00369424
1154.00000000   0.00369250
1155.00000000   0.00369250
1156.00000000   0.00368753
1157.00000000   0.00368753
1158.00000000   0.00368341
1159.00000000   0.00368341
1160.00000000   0.00368311
1161.00000000   0.00368311
1162.00000000   0.00367720
1163.00000000   0.00367720
1164.00000000   0.00367531
1165.00000000   0.00367531
1166.00000000   0.00365854
1167.00000000   0.00365854
1168.00000000   0.00365715
1169.00000000   0.00365546
1170.00000000   0.00365420
1171.00000000   0.00365177
1172.00000000   0.00365118
1173.00000000   0.00365110
1174.00000000   0.00364772
1175.00000000   0.00364682
1176.00000000   0.00363360
1177.00000000   0.00363360
1178.00000000   0.00362944
1179.00000000   0.00362944
1180.00000000   0.00361714
1181.00000000   0.00361714
1182.00000000   0.00361665
1183.00000000   0.00361422
1184.00000000   0.00360124
1185.00000000   0.00360124
1186.00000000   0.00360003
1187.00000000   0.00359974
1188.00000000   0.00359968
1189.00000000   0.00359902
1190.00000000   0.00359902
1191.00000000   0.00359720
1192.00000000   0.00359235
1193.00000000   0.00359235
1194.00000000   0.00356652
1195.00000000   0.00356652
1196.00000000   0.00356578
1197.00000000   0.00356394
1198.00000000   0.00355970
1199.00000000   0.00355970
1200.00000000   0.00355970
1201.00000000   0.00355262
1202.00000000   0.00354978
1203.00000000   0.00354866
1204.00000000   0.00354778
1205.00000000   0.00354710
1206.00000000   0.00354710
1207.00000000   0.00354450
1208.00000000   0.00354450
1209.00000000   0.00354099
1210.00000000   0.00354023
1211.00000000   0.00354019
1212.00000000   0.00353727
1213.00000000   0.00353265
1214.00000000   0.00353034
1215.00000000   0.00352933
1216.00000000   0.00352929
1217.00000000   0.00352895
1218.00000000   0.00352895
1219.00000000   0.00352862
1220.00000000   0.00352813
1221.00000000   0.00351353
1222.00000000   0.00351344
1223.00000000   0.00351286
1224.00000000   0.00351286
1225.00000000   0.00350395
1226.00000000   0.00350108
1227.00000000   0.00349824
1228.00000000   0.00349824
1229.00000000   0.00349390
1230.00000000   0.00349390
1231.00000000   0.00349008
1232.00000000   0.00349008
1233.00000000   0.00347443
1234.00000000   0.00347224
1235.00000000   0.00347063
1236.00000000   0.00347050
1237.00000000   0.00346974
1238.00000000   0.00346828
1239.00000000   0.00346828
1240.00000000   0.00346703
1241.00000000   0.00345984
1242.00000000   0.00345984
1243.00000000   0.00345103
1244.00000000   0.00345103
1245.00000000   0.00344780
1246.00000000   0.00344714
1247.00000000   0.00344474
1248.00000000   0.00344428
1249.00000000   0.00344428
1250.00000000   0.00344337
1251.00000000   0.00344289
1252.00000000   0.00344289
1253.00000000   0.00342879
1254.00000000   0.00342869
1255.00000000   0.00342869
1256.00000000   0.00342651
1257.00000000   0.00341400
1258.00000000   0.00341381
1259.00000000   0.00340750
1260.00000000   0.00340750
1261.00000000   0.00340488
1262.00000000   0.00340287
1263.00000000   0.00340252
1264.00000000   0.00340252
1265.00000000   0.00340099
1266.00000000   0.00340099
1267.00000000   0.00339338
1268.00000000   0.00339338
1269.00000000   0.00338814
1270.00000000   0.00338814
1271.00000000   0.00338721
1272.00000000   0.00338721
1273.00000000   0.00338258
1274.00000000   0.00338090
1275.00000000   0.00338090
1276.00000000   0.00338014
1277.00000000   0.00337834
1278.00000000   0.00337834
1279.00000000   0.00337710
1280.00000000   0.00337704
1281.00000000   0.00336319
1282.00000000   0.00336319
1283.00000000   0.00335616
1284.00000000   0.00335490
1285.00000000   0.00334723
1286.00000000   0.00334605
1287.00000000   0.00334565
1288.00000000   0.00334481
1289.00000000   0.00334431
1290.00000000   0.00334412
1291.00000000   0.00334412
1292.00000000   0.00334233
1293.00000000   0.00333982
1294.00000000   0.00333861
1295.00000000   0.00333861
1296.00000000   0.00333231
1297.00000000   0.00333198
1298.00000000   0.00333022
1299.00000000   0.00332961
1300.00000000   0.00332907
1301.00000000   0.00332852
1302.00000000   0.00332479
1303.00000000   0.00332479
1304.00000000   0.00331472
1305.00000000   0.00331277
1306.00000000   0.00330732
1307.00000000   0.00330732
1308.00000000   0.00330608
1309.00000000   0.00330608
1310.00000000   0.00330311
1311.00000000   0.00330311
1312.00000000   0.00330094
1313.00000000   0.00330063
1314.00000000   0.00329205
1315.00000000   0.00328957
1316.00000000   0.00327410
1317.00000000   0.00327384
1318.00000000   0.00327384
1319.00000000   0.00327255
1320.00000000   0.00327255
1321.00000000   0.00327248
1322.00000000   0.00326690
1323.00000000   0.00326561
1324.00000000   0.00326202
1325.00000000   0.00326035
1326.00000000   0.00325802
1327.00000000   0.00325802
1328.00000000   0.00325613
1329.00000000   0.00325506
1330.00000000   0.00325240
1331.00000000   0.00325240
1332.00000000   0.00324687
1333.00000000   0.00324685
1334.00000000   0.00324391
1335.00000000   0.00324361
1336.00000000   0.00324296
1337.00000000   0.00324296
1338.00000000   0.00323779
1339.00000000   0.00323779
1340.00000000   0.00323613
1341.00000000   0.00323613
1342.00000000   0.00322748
1343.00000000   0.00322554
1344.00000000   0.00322530
1345.00000000   0.00322526
1346.00000000   0.00322432
1347.00000000   0.00322432
1348.00000000   0.00322254
1349.00000000   0.00322254
1350.00000000   0.00321432
1351.00000000   0.00321266
1352.00000000   0.00321165
1353.00000000   0.00321165
1354.00000000   0.00320953
1355.00000000   0.00320953
1356.00000000   0.00320785
1357.00000000   0.00320785
1358.00000000   0.00320475
1359.00000000   0.00320475
1360.00000000   0.00320306
1361.00000000   0.00320306
1362.00000000   0.00319104
1363.00000000   0.00319064
1364.00000000   0.00318761
1365.00000000   0.00318566
1366.00000000   0.00318058
1367.00000000   0.00318058
1368.00000000   0.00317894
1369.00000000   0.00317826
1370.00000000   0.00317710
1371.00000000   0.00317638
1372.00000000   0.00316894
1373.00000000   0.00316894
1374.00000000   0.00315397
1375.00000000   0.00315397
1376.00000000   0.00315253
1377.00000000   0.00315061
1378.00000000   0.00315061
1379.00000000   0.00314985
1380.00000000   0.00314816
1381.00000000   0.00314603
1382.00000000   0.00314447
1383.00000000   0.00314438
1384.00000000   0.00314357
1385.00000000   0.00314190
1386.00000000   0.00314126
1387.00000000   0.00313974
1388.00000000   0.00313974
1389.00000000   0.00313682
1390.00000000   0.00313482
1391.00000000   0.00313266
1392.00000000   0.00313266
1393.00000000   0.00312313
1394.00000000   0.00312311
1395.00000000   0.00312228
1396.00000000   0.00312038
1397.00000000   0.00311815
1398.00000000   0.00311815
1399.00000000   0.00311771
1400.00000000   0.00311771
1401.00000000   0.00311582
1402.00000000   0.00311582
1403.00000000   0.00310995
1404.00000000   0.00310992
1405.00000000   0.00310312
1406.00000000   0.00310128
1407.00000000   0.00310065
1408.00000000   0.00310047
1409.00000000   0.00309873
1410.00000000   0.00309873
1411.00000000   0.00309653
1412.00000000   0.00309653
1413.00000000   0.00309428
1414.00000000   0.00309295
1415.00000000   0.00308825
1416.00000000   0.00308800
1417.00000000   0.00308533
1418.00000000   0.00308476
1419.00000000   0.00308450
1420.00000000   0.00308444
1421.00000000   0.00307722
1422.00000000   0.00307699
1423.00000000   0.00307699
1424.00000000   0.00307537
1425.00000000   0.00306749
1426.00000000   0.00306749
1427.00000000   0.00306086
1428.00000000   0.00306086
1429.00000000   0.00305739
1430.00000000   0.00305739
1431.00000000   0.00305593
1432.00000000   0.00305593
1433.00000000   0.00305090
1434.00000000   0.00305090
1435.00000000   0.00304799
1436.00000000   0.00304776
1437.00000000   0.00304727
1438.00000000   0.00304547
1439.00000000   0.00304261
1440.00000000   0.00304132
1441.00000000   0.00304042
1442.00000000   0.00304042
1443.00000000   0.00303680
1444.00000000   0.00303680
1445.00000000   0.00303339
1446.00000000   0.00303339
1447.00000000   0.00302574
1448.00000000   0.00302574
1449.00000000   0.00302403
1450.00000000   0.00302403
1451.00000000   0.00302348
1452.00000000   0.00302295
1453.00000000   0.00301935
1454.00000000   0.00301822
1455.00000000   0.00301262
1456.00000000   0.00301118
1457.00000000   0.00300461
1458.00000000   0.00300461
1459.00000000   0.00300336
1460.00000000   0.00300336
1461.00000000   0.00300130
1462.00000000   0.00300112
1463.00000000   0.00300013
1464.00000000   0.00300012
1465.00000000   0.00299274
1466.00000000   0.00299274
1467.00000000   0.00298867
1468.00000000   0.00298821
1469.00000000   0.00298821
1470.00000000   0.00298707
1471.00000000   0.00298691
1472.00000000   0.00298691
1473.00000000   0.00298257
1474.00000000   0.00298255
1475.00000000   0.00297788
1476.00000000   0.00297788
1477.00000000   0.00297543
1478.00000000   0.00297543
1479.00000000   0.00297509
1480.00000000   0.00297437
1481.00000000   0.00297437
1482.00000000   0.00297297
1483.00000000   0.00297183
1484.00000000   0.00296969
1485.00000000   0.00296969
1486.00000000   0.00296947
1487.00000000   0.00296805
1488.00000000   0.00296250
1489.00000000   0.00296055
1490.00000000   0.00295450
1491.00000000   0.00295432
1492.00000000   0.00295180
1493.00000000   0.00295081
1494.00000000   0.00294917
1495.00000000   0.00294816
1496.00000000   0.00294794
1497.00000000   0.00294794
1498.00000000   0.00294633
1499.00000000   0.00294586
1500.00000000   0.00293789
1501.00000000   0.00293789
1502.00000000   0.00293642
1503.00000000   0.00293642
1504.00000000   0.00293496
1505.00000000   0.00293141
1506.00000000   0.00293116
1507.00000000   0.00293108
1508.00000000   0.00293076
1509.00000000   0.00293073
1510.00000000   0.00291668
1511.00000000   0.00291643
1512.00000000   0.00291592
1513.00000000   0.00291592
1514.00000000   0.00291431
1515.00000000   0.00291431
1516.00000000   0.00291267
1517.00000000   0.00291267
1518.00000000   0.00291112
1519.00000000   0.00290955
1520.00000000   0.00289610
1521.00000000   0.00289610
1522.00000000   0.00289443
1523.00000000   0.00289443
1524.00000000   0.00289208
1525.00000000   0.00289208
1526.00000000   0.00289035
1527.00000000   0.00289035
1528.00000000   0.00288809
1529.00000000   0.00288688
1530.00000000   0.00288647
1531.00000000   0.00288647
1532.00000000   0.00288617
1533.00000000   0.00288539
1534.00000000   0.00288516
1535.00000000   0.00288488
1536.00000000   0.00288488
1537.00000000   0.00288389
1538.00000000   0.00288327
1539.00000000   0.00288325
1540.00000000   0.00287729
1541.00000000   0.00287729
1542.00000000   0.00287609
1543.00000000   0.00287609
1544.00000000   0.00287558
1545.00000000   0.00287558
1546.00000000   0.00287405
1547.00000000   0.00287320
1548.00000000   0.00287015
1549.00000000   0.00287000
1550.00000000   0.00286454
1551.00000000   0.00286453
1552.00000000   0.00286228
1553.00000000   0.00286228
1554.00000000   0.00285576
1555.00000000   0.00285442
1556.00000000   0.00285073
1557.00000000   0.00285073
1558.00000000   0.00284988
1559.00000000   0.00284988
1560.00000000   0.00284481
1561.00000000   0.00284481
1562.00000000   0.00284372
1563.00000000   0.00284372
1564.00000000   0.00284134
1565.00000000   0.00284010
1566.00000000   0.00283691
1567.00000000   0.00283691
1568.00000000   0.00283451
1569.00000000   0.00283442
1570.00000000   0.00283306
1571.00000000   0.00283306
1572.00000000   0.00282325
1573.00000000   0.00282239
1574.00000000   0.00282239
1575.00000000   0.00282159
1576.00000000   0.00281705
1577.00000000   0.00281625
1578.00000000   0.00281623
1579.00000000   0.00281623
1580.00000000   0.00281562
1581.00000000   0.00281483
1582.00000000   0.00281378
1583.00000000   0.00281201
1584.00000000   0.00281080
1585.00000000   0.00280601
1586.00000000   0.00280437
1587.00000000   0.00279705
1588.00000000   0.00279705
1589.00000000   0.00279686
1590.00000000   0.00279686
1591.00000000   0.00279648
1592.00000000   0.00279601
1593.00000000   0.00279479
1594.00000000   0.00279436
1595.00000000   0.00279436
1596.00000000   0.00279376
1597.00000000   0.00279327
1598.00000000   0.00279323
1599.00000000   0.00279251
1600.00000000   0.00279156
1601.00000000   0.00278733
1602.00000000   0.00278733
1603.00000000   0.00278702
1604.00000000   0.00278702
1605.00000000   0.00278687
1606.00000000   0.00278583
1607.00000000   0.00278031
1608.00000000   0.00277918
1609.00000000   0.00277918
1610.00000000   0.00277914
1611.00000000   0.00277882
1612.00000000   0.00277874
1613.00000000   0.00277409
1614.00000000   0.00277409
1615.00000000   0.00276835
1616.00000000   0.00276835
1617.00000000   0.00276778
1618.00000000   0.00276778
1619.00000000   0.00276226
1620.00000000   0.00276069
1621.00000000   0.00275687
1622.00000000   0.00275636
1623.00000000   0.00275556
1624.00000000   0.00275553
1625.00000000   0.00275072
1626.00000000   0.00275027
1627.00000000   0.00275026
1628.00000000   0.00275026
1629.00000000   0.00274837
1630.00000000   0.00274758
1631.00000000   0.00274233
1632.00000000   0.00274183
1633.00000000   0.00274140
1634.00000000   0.00274140
1635.00000000   0.00274055
1636.00000000   0.00274055
1637.00000000   0.00273997
1638.00000000   0.00273869
1639.00000000   0.00273689
1640.00000000   0.00273689
1641.00000000   0.00273555
1642.00000000   0.00273555
1643.00000000   0.00272870
1644.00000000   0.00272870
1645.00000000   0.00272511
1646.00000000   0.00272511
1647.00000000   0.00272459
1648.00000000   0.00272459
1649.00000000   0.00272443
1650.00000000   0.00272434
1651.00000000   0.00271693
1652.00000000   0.00271693
1653.00000000   0.00271470
1654.00000000   0.00271345
1655.00000000   0.00270833
1656.00000000   0.00270737
1657.00000000   0.00270636
1658.00000000   0.00270635
1659.00000000   0.00270606
1660.00000000   0.00270606
1661.00000000   0.00270457
1662.00000000   0.00270457
1663.00000000   0.00270302
1664.00000000   0.00270302
1665.00000000   0.00270193
1666.00000000   0.00270193
1667.00000000   0.00270099
1668.00000000   0.00270099
1669.00000000   0.00269863
1670.00000000   0.00269825
1671.00000000   0.00269753
1672.00000000   0.00269751
1673.00000000   0.00269227
1674.00000000   0.00269149
1675.00000000   0.00268995
1676.00000000   0.00268995
1677.00000000   0.00268682
1678.00000000   0.00268588
1679.00000000   0.00268555
1680.00000000   0.00268530
1681.00000000   0.00268286
1682.00000000   0.00268286
1683.00000000   0.00268041
1684.00000000   0.00268036
1685.00000000   0.00267263
1686.00000000   0.00267107
1687.00000000   0.00267047
1688.00000000   0.00267047
1689.00000000   0.00266970
1690.00000000   0.00266882
1691.00000000   0.00266882
1692.00000000   0.00266713
1693.00000000   0.00266565
1694.00000000   0.00266537
1695.00000000   0.00266537
1696.00000000   0.00266483
1697.00000000   0.00266421
1698.00000000   0.00266418
1699.00000000   0.00266418
1700.00000000   0.00266089
1701.00000000   0.00266089
1702.00000000   0.00265779
1703.00000000   0.00265779
1704.00000000   0.00265641
1705.00000000   0.00265592
1706.00000000   0.00265548
1707.00000000   0.00265515
1708.00000000   0.00265511
1709.00000000   0.00265467
1710.00000000   0.00264394
1711.00000000   0.00264265
1712.00000000   0.00264137
1713.00000000   0.00264115
1714.00000000   0.00264110
1715.00000000   0.00264101
1716.00000000   0.00264040
1717.00000000   0.00264040
1718.00000000   0.00263623
1719.00000000   0.00263623
1720.00000000   0.00262844
1721.00000000   0.00262715
1722.00000000   0.00262715
1723.00000000   0.00262690
1724.00000000   0.00262396
1725.00000000   0.00262396
1726.00000000   0.00262365
1727.00000000   0.00262365
1728.00000000   0.00262355
1729.00000000   0.00262294
1730.00000000   0.00262223
1731.00000000   0.00262193
1732.00000000   0.00262094
1733.00000000   0.00262092
1734.00000000   0.00261686
1735.00000000   0.00261686
1736.00000000   0.00261593
1737.00000000   0.00261593
1738.00000000   0.00261129
1739.00000000   0.00261129
1740.00000000   0.00260924
1741.00000000   0.00260906
1742.00000000   0.00260906
1743.00000000   0.00260904
1744.00000000   0.00260903
1745.00000000   0.00260812
1746.00000000   0.00260655
1747.00000000   0.00260655
1748.00000000   0.00260520
1749.00000000   0.00260520
1750.00000000   0.00260302
1751.00000000   0.00260302
1752.00000000   0.00260029
1753.00000000   0.00260029
1754.00000000   0.00259635
1755.00000000   0.00259635
1756.00000000   0.00259148
1757.00000000   0.00259098
1758.00000000   0.00258979
1759.00000000   0.00258977
1760.00000000   0.00258844
1761.00000000   0.00258804
1762.00000000   0.00258804
1763.00000000   0.00258752
1764.00000000   0.00258744
1765.00000000   0.00258657
1766.00000000   0.00258629
1767.00000000   0.00258629
1768.00000000   0.00258549
1769.00000000   0.00258539
1770.00000000   0.00258014
1771.00000000   0.00257970
1772.00000000   0.00257956
1773.00000000   0.00257956
1774.00000000   0.00257757
1775.00000000   0.00257757
1776.00000000   0.00257327
1777.00000000   0.00257327
1778.00000000   0.00256448
1779.00000000   0.00256448
1780.00000000   0.00256421
1781.00000000   0.00256421
1782.00000000   0.00256384
1783.00000000   0.00256375
1784.00000000   0.00256356
1785.00000000   0.00256258
1786.00000000   0.00255734
1787.00000000   0.00255734
1788.00000000   0.00255270
1789.00000000   0.00255184
1790.00000000   0.00254924
1791.00000000   0.00254924
1792.00000000   0.00254879
1793.00000000   0.00254879
1794.00000000   0.00254832
1795.00000000   0.00254832
1796.00000000   0.00254784
1797.00000000   0.00254784
1798.00000000   0.00254648
1799.00000000   0.00254648
1800.00000000   0.00254530
1801.00000000   0.00254447
1802.00000000   0.00254294
1803.00000000   0.00254196
1804.00000000   0.00254194
1805.00000000   0.00254181
1806.00000000   0.00254176
1807.00000000   0.00253992
1808.00000000   0.00253865
1809.00000000   0.00253865
1810.00000000   0.00253827
1811.00000000   0.00253709
1812.00000000   0.00253654
1813.00000000   0.00253637
1814.00000000   0.00253635
1815.00000000   0.00253562
1816.00000000   0.00253562
1817.00000000   0.00253166
1818.00000000   0.00253162
1819.00000000   0.00253158
1820.00000000   0.00253057
1821.00000000   0.00252764
1822.00000000   0.00252762
1823.00000000   0.00252088
1824.00000000   0.00251994
1825.00000000   0.00251868
1826.00000000   0.00251868
1827.00000000   0.00251797
1828.00000000   0.00251797
1829.00000000   0.00251753
1830.00000000   0.00251753
1831.00000000   0.00251600
1832.00000000   0.00251595
1833.00000000   0.00251595
1834.00000000   0.00251537
1835.00000000   0.00251346
1836.00000000   0.00251346
1837.00000000   0.00250959
1838.00000000   0.00250858
1839.00000000   0.00250805
1840.00000000   0.00250805
1841.00000000   0.00250725
1842.00000000   0.00250684
1843.00000000   0.00250670
1844.00000000   0.00250655
1845.00000000   0.00249462
1846.00000000   0.00249462
1847.00000000   0.00249429
1848.00000000   0.00249412
1849.00000000   0.00249412
1850.00000000   0.00249399
1851.00000000   0.00249389
1852.00000000   0.00249363
1853.00000000   0.00249150
1854.00000000   0.00249061
1855.00000000   0.00248629
1856.00000000   0.00248629
1857.00000000   0.00248333
1858.00000000   0.00248333
1859.00000000   0.00248244
1860.00000000   0.00248244
1861.00000000   0.00248178
1862.00000000   0.00248178
1863.00000000   0.00248018
1864.00000000   0.00248016
1865.00000000   0.00248008
1866.00000000   0.00247933
1867.00000000   0.00247924
1868.00000000   0.00247924
1869.00000000   0.00247866
1870.00000000   0.00247852
1871.00000000   0.00247745
1872.00000000   0.00247745
1873.00000000   0.00247509
1874.00000000   0.00247509
1875.00000000   0.00247347
1876.00000000   0.00247347
1877.00000000   0.00247319
1878.00000000   0.00247233
1879.00000000   0.00246979
1880.00000000   0.00246979
1881.00000000   0.00246932
1882.00000000   0.00246931
1883.00000000   0.00246876
1884.00000000   0.00246876
1885.00000000   0.00246813
1886.00000000   0.00246813
1887.00000000   0.00246466
1888.00000000   0.00246466
1889.00000000   0.00246200
1890.00000000   0.00246200
1891.00000000   0.00245788
1892.00000000   0.00245788
1893.00000000   0.00245348
1894.00000000   0.00245318
1895.00000000   0.00245280
1896.00000000   0.00245200
1897.00000000   0.00245168
1898.00000000   0.00245167
1899.00000000   0.00244979
1900.00000000   0.00244904
1901.00000000   0.00244885
1902.00000000   0.00244885
1903.00000000   0.00244799
1904.00000000   0.00244794
1905.00000000   0.00244447
1906.00000000   0.00244447
1907.00000000   0.00244307
1908.00000000   0.00244307
1909.00000000   0.00244282
1910.00000000   0.00244282
1911.00000000   0.00244213
1912.00000000   0.00244176
1913.00000000   0.00243150
1914.00000000   0.00243144
1915.00000000   0.00243126
1916.00000000   0.00243018
1917.00000000   0.00243018
1918.00000000   0.00243008
1919.00000000   0.00242998
1920.00000000   0.00242989
1921.00000000   0.00242922
1922.00000000   0.00242922
1923.00000000   0.00242897
1924.00000000   0.00242848
1925.00000000   0.00242848
1926.00000000   0.00242580
1927.00000000   0.00242502
1928.00000000   0.00242122
1929.00000000   0.00242121
1930.00000000   0.00241985
1931.00000000   0.00241890
1932.00000000   0.00241890
1933.00000000   0.00241851
1934.00000000   0.00241833
1935.00000000   0.00241833
1936.00000000   0.00241821
1937.00000000   0.00241816
1938.00000000   0.00241581
1939.00000000   0.00241581
1940.00000000   0.00241508
1941.00000000   0.00241508
1942.00000000   0.00241481
1943.00000000   0.00241481
1944.00000000   0.00241142
1945.00000000   0.00241107
1946.00000000   0.00241078
1947.00000000   0.00241078
1948.00000000   0.00241018
1949.00000000   0.00240977
1950.00000000   0.00240977
1951.00000000   0.00240954
1952.00000000   0.00240716
1953.00000000   0.00240635
1954.00000000   0.00240560
1955.00000000   0.00240550
1956.00000000   0.00240408
1957.00000000   0.00240406
1958.00000000   0.00240304
1959.00000000   0.00240303
1960.00000000   0.00239894
1961.00000000   0.00239825
1962.00000000   0.00239493
1963.00000000   0.00239493
1964.00000000   0.00239157
1965.00000000   0.00239157
1966.00000000   0.00239096
1967.00000000   0.00239096
1968.00000000   0.00238875
1969.00000000   0.00238875
1970.00000000   0.00238774
1971.00000000   0.00238755
1972.00000000   0.00238755
1973.00000000   0.00238708
1974.00000000   0.00238569
1975.00000000   0.00238545
1976.00000000   0.00238525
1977.00000000   0.00238481
1978.00000000   0.00238205
1979.00000000   0.00238167
1980.00000000   0.00238137
1981.00000000   0.00238137
1982.00000000   0.00237783
1983.00000000   0.00237783
1984.00000000   0.00237529
1985.00000000   0.00237529
1986.00000000   0.00237468
1987.00000000   0.00237468
1988.00000000   0.00237235
1989.00000000   0.00237216
1990.00000000   0.00237071
1991.00000000   0.00237071
1992.00000000   0.00237033
1993.00000000   0.00237015
1994.00000000   0.00237013
1995.00000000   0.00236998
1996.00000000   0.00236998
1997.00000000   0.00236943
1998.00000000   0.00236725
1999.00000000   0.00236725
2000.00000000   0.00236512
2001.00000000   0.00236511
2002.00000000   0.00236334
2003.00000000   0.00236334
2004.00000000   0.00236277
2005.00000000   0.00236273
2006.00000000   0.00236159
2007.00000000   0.00236159
2008.00000000   0.00235912
2009.00000000   0.00235912
2010.00000000   0.00235712
2011.00000000   0.00235671
2012.00000000   0.00235663
2013.00000000   0.00235628
2014.00000000   0.00235614
2015.00000000   0.00235614
2016.00000000   0.00235473
2017.00000000   0.00235473
2018.00000000   0.00235397
2019.00000000   0.00235397
2020.00000000   0.00235304
2021.00000000   0.00235235
2022.00000000   0.00235047
2023.00000000   0.00235047
2024.00000000   0.00234964
2025.00000000   0.00234964
2026.00000000   0.00234856
2027.00000000   0.00234856
2028.00000000   0.00234802
2029.00000000   0.00234802
2030.00000000   0.00234298
2031.00000000   0.00234296
2032.00000000   0.00234264
2033.00000000   0.00234264
2034.00000000   0.00233638
2035.00000000   0.00233611
2036.00000000   0.00233545
2037.00000000   0.00233533
2038.00000000   0.00233444
2039.00000000   0.00233422
2040.00000000   0.00233422
2041.00000000   0.00233383
2042.00000000   0.00233099
2043.00000000   0.00233082
2044.00000000   0.00233082
2045.00000000   0.00233041
2046.00000000   0.00232941
2047.00000000   0.00232941
2048.00000000   0.00232800
2049.00000000   0.00232741
2050.00000000   0.00232643
2051.00000000   0.00232593
2052.00000000   0.00232588
2053.00000000   0.00232518
2054.00000000   0.00232518
2055.00000000   0.00232437
2056.00000000   0.00232425
2057.00000000   0.00232375
2058.00000000   0.00232312
2059.00000000   0.00232008
2060.00000000   0.00232008
2061.00000000   0.00231960
2062.00000000   0.00231960
2063.00000000   0.00231847
2064.00000000   0.00231767
2065.00000000   0.00231763
2066.00000000   0.00231763
2067.00000000   0.00231682
2068.00000000   0.00231682
2069.00000000   0.00231459
2070.00000000   0.00231458
2071.00000000   0.00231458
2072.00000000   0.00231437
2073.00000000   0.00231434
2074.00000000   0.00231416
2075.00000000   0.00231315
2076.00000000   0.00231315
2077.00000000   0.00231095
2078.00000000   0.00231017
2079.00000000   0.00230983
2080.00000000   0.00230983
2081.00000000   0.00230484
2082.00000000   0.00230454
2083.00000000   0.00230409
2084.00000000   0.00230406
2085.00000000   0.00230385
2086.00000000   0.00230375
2087.00000000   0.00230291
2088.00000000   0.00230291
2089.00000000   0.00230176
2090.00000000   0.00230176
2091.00000000   0.00230136
2092.00000000   0.00230098
2093.00000000   0.00230094
2094.00000000   0.00230074
2095.00000000   0.00229830
2096.00000000   0.00229830
2097.00000000   0.00229707
2098.00000000   0.00229707
2099.00000000   0.00229677
2100.00000000   0.00229655
2101.00000000   0.00229408
2102.00000000   0.00229363
2103.00000000   0.00229008
2104.00000000   0.00228954
2105.00000000   0.00228894
2106.00000000   0.00228893
2107.00000000   0.00228773
2108.00000000   0.00228773
2109.00000000   0.00228666
2110.00000000   0.00228666
2111.00000000   0.00228120
2112.00000000   0.00228120
2113.00000000   0.00228014
2114.00000000   0.00228014
2115.00000000   0.00227964
2116.00000000   0.00227964
2117.00000000   0.00227939
2118.00000000   0.00227900
2119.00000000   0.00227840
2120.00000000   0.00227840
2121.00000000   0.00227805
2122.00000000   0.00227805
2123.00000000   0.00227793
2124.00000000   0.00227793
2125.00000000   0.00227732
2126.00000000   0.00227675
2127.00000000   0.00227622
2128.00000000   0.00227622
2129.00000000   0.00227575
2130.00000000   0.00227575
2131.00000000   0.00227411
2132.00000000   0.00227411
2133.00000000   0.00227353
2134.00000000   0.00227346
2135.00000000   0.00227317
2136.00000000   0.00227317
2137.00000000   0.00227292
2138.00000000   0.00227258
2139.00000000   0.00226933
2140.00000000   0.00226931
2141.00000000   0.00226894
2142.00000000   0.00226894
2143.00000000   0.00226866
2144.00000000   0.00226857
2145.00000000   0.00226824
2146.00000000   0.00226824
2147.00000000   0.00226356
2148.00000000   0.00226356
2149.00000000   0.00226319
2150.00000000   0.00226259
2151.00000000   0.00226256
2152.00000000   0.00226256
2153.00000000   0.00226050
2154.00000000   0.00226050
2155.00000000   0.00225834
2156.00000000   0.00225834
2157.00000000   0.00225794
2158.00000000   0.00225794
2159.00000000   0.00225704
2160.00000000   0.00225703
2161.00000000   0.00225491
2162.00000000   0.00225491
2163.00000000   0.00225438
2164.00000000   0.00225415
2165.00000000   0.00225162
2166.00000000   0.00225131
2167.00000000   0.00225111
2168.00000000   0.00225111
2169.00000000   0.00224985
2170.00000000   0.00224985
2171.00000000   0.00224941
2172.00000000   0.00224941
2173.00000000   0.00224787
2174.00000000   0.00224729
2175.00000000   0.00224559
2176.00000000   0.00224556
2177.00000000   0.00224365
2178.00000000   0.00224365
2179.00000000   0.00224242
2180.00000000   0.00224241
2181.00000000   0.00224241
2182.00000000   0.00224230
2183.00000000   0.00224075
2184.00000000   0.00224074
2185.00000000   0.00224069
2186.00000000   0.00224069
2187.00000000   0.00224016
2188.00000000   0.00224016
2189.00000000   0.00223784
2190.00000000   0.00223783
2191.00000000   0.00223553
2192.00000000   0.00223498
2193.00000000   0.00223413
2194.00000000   0.00223386
2195.00000000   0.00223386
2196.00000000   0.00223231
2197.00000000   0.00223231
2198.00000000   0.00223225
2199.00000000   0.00223216
2200.00000000   0.00223216
2201.00000000   0.00223151
2202.00000000   0.00223140
2203.00000000   0.00223111
2204.00000000   0.00223105
2205.00000000   0.00223105
2206.00000000   0.00223052
2207.00000000   0.00223037
2208.00000000   0.00223022
2209.00000000   0.00223017
2210.00000000   0.00222880
2211.00000000   0.00222879
2212.00000000   0.00222793
2213.00000000   0.00222793
2214.00000000   0.00222746
2215.00000000   0.00222690
2216.00000000   0.00222555
2217.00000000   0.00222555
2218.00000000   0.00222447
2219.00000000   0.00222447
2220.00000000   0.00222267
2221.00000000   0.00222267
2222.00000000   0.00222134
2223.00000000   0.00222071
2224.00000000   0.00222039
2225.00000000   0.00222037
2226.00000000   0.00221813
2227.00000000   0.00221809
2228.00000000   0.00221551
2229.00000000   0.00221550
2230.00000000   0.00221465
2231.00000000   0.00221457
2232.00000000   0.00221457
2233.00000000   0.00221432
2234.00000000   0.00221357
2235.00000000   0.00221295
2236.00000000   0.00221251
2237.00000000   0.00221251
2238.00000000   0.00221088
2239.00000000   0.00221088
2240.00000000   0.00221038
2241.00000000   0.00221038
2242.00000000   0.00220972
2243.00000000   0.00220953
2244.00000000   0.00220877
2245.00000000   0.00220877
2246.00000000   0.00220818
2247.00000000   0.00220818
2248.00000000   0.00220805
2249.00000000   0.00220797
2250.00000000   0.00220733
2251.00000000   0.00220733
2252.00000000   0.00220542
2253.00000000   0.00220542
2254.00000000   0.00220443
2255.00000000   0.00220443
2256.00000000   0.00220428
2257.00000000   0.00220375
2258.00000000   0.00220313
2259.00000000   0.00220313
2260.00000000   0.00220033
2261.00000000   0.00220033
2262.00000000   0.00219963
2263.00000000   0.00219963
2264.00000000   0.00219819
2265.00000000   0.00219818
2266.00000000   0.00219761
2267.00000000   0.00219723
2268.00000000   0.00219629
2269.00000000   0.00219626
2270.00000000   0.00219387
2271.00000000   0.00219383
2272.00000000   0.00219368
2273.00000000   0.00219329
2274.00000000   0.00219258
2275.00000000   0.00219258
2276.00000000   0.00219080
2277.00000000   0.00219080
2278.00000000   0.00218988
2279.00000000   0.00218983
2280.00000000   0.00218983
2281.00000000   0.00218969
2282.00000000   0.00218821
2283.00000000   0.00218821
2284.00000000   0.00218812
2285.00000000   0.00218812
2286.00000000   0.00218753
2287.00000000   0.00218753
2288.00000000   0.00218743
2289.00000000   0.00218735
2290.00000000   0.00218702
2291.00000000   0.00218702
2292.00000000   0.00218667
2293.00000000   0.00218667
2294.00000000   0.00218665
2295.00000000   0.00218665
2296.00000000   0.00218541
2297.00000000   0.00218541
2298.00000000   0.00218409
2299.00000000   0.00218409
2300.00000000   0.00218297
2301.00000000   0.00218297
2302.00000000   0.00218259
2303.00000000   0.00218259
2304.00000000   0.00218228
2305.00000000   0.00218175
2306.00000000   0.00218051
2307.00000000   0.00218051
2308.00000000   0.00218033
2309.00000000   0.00218013
2310.00000000   0.00217928
2311.00000000   0.00217927
2312.00000000   0.00217715
2313.00000000   0.00217714
2314.00000000   0.00217633
2315.00000000   0.00217633
2316.00000000   0.00217594
2317.00000000   0.00217594
2318.00000000   0.00217122
2319.00000000   0.00217101
2320.00000000   0.00217098
2321.00000000   0.00217098
2322.00000000   0.00217060
2323.00000000   0.00217060
2324.00000000   0.00217039
2325.00000000   0.00217039
2326.00000000   0.00217023
2327.00000000   0.00217023
2328.00000000   0.00216979
2329.00000000   0.00216942
2330.00000000   0.00216942
2331.00000000   0.00216935
2332.00000000   0.00216884
2333.00000000   0.00216883
2334.00000000   0.00216882
2335.00000000   0.00216882
2336.00000000   0.00216851
2337.00000000   0.00216851
2338.00000000   0.00216793
2339.00000000   0.00216793
2340.00000000   0.00216546
2341.00000000   0.00216546
2342.00000000   0.00216534
2343.00000000   0.00216534
2344.00000000   0.00216390
2345.00000000   0.00216389
2346.00000000   0.00216356
2347.00000000   0.00216334
2348.00000000   0.00216201
2349.00000000   0.00216201
2350.00000000   0.00216102
2351.00000000   0.00216101
2352.00000000   0.00215980
2353.00000000   0.00215980
2354.00000000   0.00215760
2355.00000000   0.00215760
2356.00000000   0.00215682
2357.00000000   0.00215647
2358.00000000   0.00215647
2359.00000000   0.00215634
2360.00000000   0.00215606
2361.00000000   0.00215606
2362.00000000   0.00215498
2363.00000000   0.00215498
2364.00000000   0.00215461
2365.00000000   0.00215461
2366.00000000   0.00215402
2367.00000000   0.00215402
2368.00000000   0.00215396
2369.00000000   0.00215383
2370.00000000   0.00215277
2371.00000000   0.00215272
2372.00000000   0.00215228
2373.00000000   0.00215226
2374.00000000   0.00215221
2375.00000000   0.00215221
2376.00000000   0.00215215
2377.00000000   0.00215178
2378.00000000   0.00215178
2379.00000000   0.00215161
2380.00000000   0.00215105
2381.00000000   0.00215059
2382.00000000   0.00215059
2383.00000000   0.00214988
2384.00000000   0.00214988
2385.00000000   0.00214939
2386.00000000   0.00214885
2387.00000000   0.00214885
2388.00000000   0.00214883
2389.00000000   0.00214817
2390.00000000   0.00214816
2391.00000000   0.00214806
2392.00000000   0.00214806
2393.00000000   0.00214737
2394.00000000   0.00214717
2395.00000000   0.00214664
2396.00000000   0.00214664
2397.00000000   0.00214599
2398.00000000   0.00214599
2399.00000000   0.00214563
2400.00000000   0.00214518
2401.00000000   0.00214456
2402.00000000   0.00214456
2403.00000000   0.00214427
2404.00000000   0.00214427
2405.00000000   0.00214331
2406.00000000   0.00214296
2407.00000000   0.00214098
2408.00000000   0.00214098
2409.00000000   0.00214065
2410.00000000   0.00214018
2411.00000000   0.00214001
2412.00000000   0.00214001
2413.00000000   0.00213940
2414.00000000   0.00213940
2415.00000000   0.00213935
2416.00000000   0.00213935
2417.00000000   0.00213935
2418.00000000   0.00213935
2419.00000000   0.00213913
2420.00000000   0.00213913
2421.00000000   0.00213898
2422.00000000   0.00213898
2423.00000000   0.00213883
2424.00000000   0.00213883
2425.00000000   0.00213852
2426.00000000   0.00213849
2427.00000000   0.00213676
2428.00000000   0.00213676
2429.00000000   0.00213623
2430.00000000   0.00213623
2431.00000000   0.00213442
2432.00000000   0.00213391
2433.00000000   0.00213325
2434.00000000   0.00213325
2435.00000000   0.00213209
2436.00000000   0.00213196
2437.00000000   0.00213164
2438.00000000   0.00213164
2439.00000000   0.00213081
2440.00000000   0.00213081
2441.00000000   0.00212973
2442.00000000   0.00212948
2443.00000000   0.00212899
2444.00000000   0.00212899
2445.00000000   0.00212785
2446.00000000   0.00212785
2447.00000000   0.00212734
2448.00000000   0.00212734
2449.00000000   0.00212696
2450.00000000   0.00212652
2451.00000000   0.00212628
2452.00000000   0.00212628
2453.00000000   0.00212563
2454.00000000   0.00212563
2455.00000000   0.00212549
2456.00000000   0.00212549
2457.00000000   0.00212534
2458.00000000   0.00212530
2459.00000000   0.00212241
2460.00000000   0.00212241
2461.00000000   0.00212195
2462.00000000   0.00212194
2463.00000000   0.00211877
2464.00000000   0.00211877
2465.00000000   0.00211867
2466.00000000   0.00211845
2467.00000000   0.00211844
2468.00000000   0.00211822
2469.00000000   0.00211822
2470.00000000   0.00211816
2471.00000000   0.00211803
2472.00000000   0.00211802
2473.00000000   0.00211642
2474.00000000   0.00211619
2475.00000000   0.00211615
2476.00000000   0.00211615
2477.00000000   0.00211462
2478.00000000   0.00211460
2479.00000000   0.00211354
2480.00000000   0.00211354
2481.00000000   0.00211229
2482.00000000   0.00211229
2483.00000000   0.00211214
2484.00000000   0.00211214
2485.00000000   0.00211181
2486.00000000   0.00211181
2487.00000000   0.00211106
2488.00000000   0.00211106
2489.00000000   0.00211062
2490.00000000   0.00211062
2491.00000000   0.00210981
2492.00000000   0.00210981
2493.00000000   0.00210945
2494.00000000   0.00210945
2495.00000000   0.00210938
2496.00000000   0.00210900
2497.00000000   0.00210670
2498.00000000   0.00210668
2499.00000000   0.00210576
2500.00000000   0.00210570
2501.00000000   0.00210560
2502.00000000   0.00210560
2503.00000000   0.00210422
2504.00000000   0.00210422
2505.00000000   0.00210358
2506.00000000   0.00210338
2507.00000000   0.00210255
2508.00000000   0.00210255
2509.00000000   0.00210186
2510.00000000   0.00210185
2511.00000000   0.00210121
2512.00000000   0.00210121
2513.00000000   0.00210055
2514.00000000   0.00210055
2515.00000000   0.00210039
2516.00000000   0.00210038
2517.00000000   0.00209957
2518.00000000   0.00209946
2519.00000000   0.00209946
2520.00000000   0.00209924
2521.00000000   0.00209534
2522.00000000   0.00209530
2523.00000000   0.00209452
2524.00000000   0.00209452
2525.00000000   0.00209441
2526.00000000   0.00209441
2527.00000000   0.00209326
2528.00000000   0.00209326
2529.00000000   0.00209253
2530.00000000   0.00209253
2531.00000000   0.00209154
2532.00000000   0.00209136
2533.00000000   0.00209070
2534.00000000   0.00209070
2535.00000000   0.00209021
2536.00000000   0.00209021
2537.00000000   0.00208940
2538.00000000   0.00208910
2539.00000000   0.00208857
2540.00000000   0.00208857
2541.00000000   0.00208745
2542.00000000   0.00208745
2543.00000000   0.00208717
2544.00000000   0.00208715
2545.00000000   0.00208324
2546.00000000   0.00208324
2547.00000000   0.00208160
2548.00000000   0.00208156
2549.00000000   0.00208128
2550.00000000   0.00208128
2551.00000000   0.00208060
2552.00000000   0.00208044
2553.00000000   0.00207971
2554.00000000   0.00207971
2555.00000000   0.00207946
2556.00000000   0.00207946
2557.00000000   0.00207933
2558.00000000   0.00207931
2559.00000000   0.00207912
2560.00000000   0.00207887
2561.00000000   0.00207885
2562.00000000   0.00207882
2563.00000000   0.00207711
2564.00000000   0.00207682
2565.00000000   0.00207627
2566.00000000   0.00207493
2567.00000000   0.00207452
2568.00000000   0.00207255
2569.00000000   0.00207255
2570.00000000   0.00207250
2571.00000000   0.00207250
2572.00000000   0.00207213
2573.00000000   0.00207164
2574.00000000   0.00207138
2575.00000000   0.00207138
2576.00000000   0.00207096
2577.00000000   0.00207092
2578.00000000   0.00207070
2579.00000000   0.00207070
2580.00000000   0.00206884
2581.00000000   0.00206866
2582.00000000   0.00206811
2583.00000000   0.00206807
2584.00000000   0.00206807
2585.00000000   0.00206775
2586.00000000   0.00206775
2587.00000000   0.00206769
2588.00000000   0.00206637
2589.00000000   0.00206637
2590.00000000   0.00206318
2591.00000000   0.00206317
2592.00000000   0.00206313
2593.00000000   0.00206279
2594.00000000   0.00206266
2595.00000000   0.00206266
2596.00000000   0.00206118
2597.00000000   0.00206118
2598.00000000   0.00206110
2599.00000000   0.00206110
2600.00000000   0.00205908
2601.00000000   0.00205887
2602.00000000   0.00205741
2603.00000000   0.00205738
2604.00000000   0.00205736
2605.00000000   0.00205704
2606.00000000   0.00205555
2607.00000000   0.00205554
2608.00000000   0.00205401
2609.00000000   0.00205399
2610.00000000   0.00205381
2611.00000000   0.00205381
2612.00000000   0.00205329
2613.00000000   0.00205328
2614.00000000   0.00205297
2615.00000000   0.00205297
2616.00000000   0.00205096
2617.00000000   0.00205058
2618.00000000   0.00204983
2619.00000000   0.00204974
2620.00000000   0.00204907
2621.00000000   0.00204907
2622.00000000   0.00204641
2623.00000000   0.00204641
2624.00000000   0.00204505
2625.00000000   0.00204505
2626.00000000   0.00204390
2627.00000000   0.00204358
2628.00000000   0.00204276
2629.00000000   0.00204276
2630.00000000   0.00204243
2631.00000000   0.00204243
2632.00000000   0.00204177
2633.00000000   0.00204177
2634.00000000   0.00204165
2635.00000000   0.00204156
2636.00000000   0.00204128
2637.00000000   0.00204128
2638.00000000   0.00203964
2639.00000000   0.00203964
2640.00000000   0.00203943
2641.00000000   0.00203943
2642.00000000   0.00203923
2643.00000000   0.00203923
2644.00000000   0.00203663
2645.00000000   0.00203663
2646.00000000   0.00203653
2647.00000000   0.00203645
2648.00000000   0.00203644
2649.00000000   0.00203622
2650.00000000   0.00203620
2651.00000000   0.00203620
2652.00000000   0.00203469
2653.00000000   0.00203462
2654.00000000   0.00203237
2655.00000000   0.00203237
2656.00000000   0.00202943
2657.00000000   0.00202941
2658.00000000   0.00202933
2659.00000000   0.00202924
2660.00000000   0.00202891
2661.00000000   0.00202878
2662.00000000   0.00202878
2663.00000000   0.00202871
2664.00000000   0.00202770
2665.00000000   0.00202770
2666.00000000   0.00202576
2667.00000000   0.00202571
2668.00000000   0.00202549
2669.00000000   0.00202548
2670.00000000   0.00202438
2671.00000000   0.00202435
2672.00000000   0.00202329
2673.00000000   0.00202329
2674.00000000   0.00202241
2675.00000000   0.00202241
2676.00000000   0.00202183
2677.00000000   0.00202183
2678.00000000   0.00202150
2679.00000000   0.00202128
2680.00000000   0.00201660
2681.00000000   0.00201660
2682.00000000   0.00201608
2683.00000000   0.00201608
2684.00000000   0.00201556
2685.00000000   0.00201556
2686.00000000   0.00201437
2687.00000000   0.00201416
2688.00000000   0.00201181
2689.00000000   0.00201181
2690.00000000   0.00201087
2691.00000000   0.00201087
2692.00000000   0.00201043
2693.00000000   0.00201043
2694.00000000   0.00200974
2695.00000000   0.00200962
2696.00000000   0.00200962
2697.00000000   0.00200944
2698.00000000   0.00200931
2699.00000000   0.00200931
2700.00000000   0.00200899
2701.00000000   0.00200889
2702.00000000   0.00200889
2703.00000000   0.00200815
2704.00000000   0.00200765
2705.00000000   0.00200761
2706.00000000   0.00200761
2707.00000000   0.00200583
2708.00000000   0.00200546
2709.00000000   0.00200414
2710.00000000   0.00200414
2711.00000000   0.00200283
2712.00000000   0.00200249
2713.00000000   0.00200200
2714.00000000   0.00200188
2715.00000000   0.00200126
2716.00000000   0.00200126
2717.00000000   0.00199913
2718.00000000   0.00199882
2719.00000000   0.00199791
2720.00000000   0.00199791
2721.00000000   0.00199736
2722.00000000   0.00199727
2723.00000000   0.00199585
2724.00000000   0.00199583
2725.00000000   0.00199550
2726.00000000   0.00199550
2727.00000000   0.00199484
2728.00000000   0.00199455
2729.00000000   0.00199412
2730.00000000   0.00199406
2731.00000000   0.00199306
2732.00000000   0.00199304
2733.00000000   0.00199258
2734.00000000   0.00199255
2735.00000000   0.00199198
2736.00000000   0.00199198
2737.00000000   0.00199010
2738.00000000   0.00198983
2739.00000000   0.00198658
2740.00000000   0.00198658
2741.00000000   0.00198654
2742.00000000   0.00198654
2743.00000000   0.00198506
2744.00000000   0.00198481
2745.00000000   0.00198196
2746.00000000   0.00198196
2747.00000000   0.00198098
2748.00000000   0.00198098
2749.00000000   0.00198045
2750.00000000   0.00198045
2751.00000000   0.00197988
2752.00000000   0.00197965
2753.00000000   0.00197858
2754.00000000   0.00197858
2755.00000000   0.00197830
2756.00000000   0.00197830
2757.00000000   0.00197761
2758.00000000   0.00197761
2759.00000000   0.00197689
2760.00000000   0.00197689
2761.00000000   0.00197620
2762.00000000   0.00197620
2763.00000000   0.00197605
2764.00000000   0.00197605
2765.00000000   0.00197555
2766.00000000   0.00197555
2767.00000000   0.00197476
2768.00000000   0.00197456
2769.00000000   0.00197389
2770.00000000   0.00197389
2771.00000000   0.00197147
2772.00000000   0.00197146
2773.00000000   0.00197106
2774.00000000   0.00197106
2775.00000000   0.00196992
2776.00000000   0.00196975
2777.00000000   0.00196771
2778.00000000   0.00196771
2779.00000000   0.00196608
2780.00000000   0.00196608
2781.00000000   0.00196558
2782.00000000   0.00196544
2783.00000000   0.00196473
2784.00000000   0.00196472
2785.00000000   0.00196394
2786.00000000   0.00196394
2787.00000000   0.00196199
2788.00000000   0.00196187
2789.00000000   0.00196047
2790.00000000   0.00196044
2791.00000000   0.00195991
2792.00000000   0.00195991
2793.00000000   0.00195941
2794.00000000   0.00195932
2795.00000000   0.00195836
2796.00000000   0.00195831
2797.00000000   0.00195810
2798.00000000   0.00195804
2799.00000000   0.00195607
2800.00000000   0.00195607
2801.00000000   0.00195576
2802.00000000   0.00195576
2803.00000000   0.00195168
2804.00000000   0.00195168
2805.00000000   0.00195088
2806.00000000   0.00195087
2807.00000000   0.00194903
2808.00000000   0.00194886
2809.00000000   0.00194874
2810.00000000   0.00194874
2811.00000000   0.00194848
2812.00000000   0.00194787
2813.00000000   0.00194787
2814.00000000   0.00194783
2815.00000000   0.00194752
2816.00000000   0.00194626
2817.00000000   0.00194597
2818.00000000   0.00194455
2819.00000000   0.00194455
2820.00000000   0.00194416
2821.00000000   0.00194388
2822.00000000   0.00194380
2823.00000000   0.00194380
2824.00000000   0.00194194
2825.00000000   0.00194194
2826.00000000   0.00194159
2827.00000000   0.00194133
2828.00000000   0.00194095
2829.00000000   0.00194095
2830.00000000   0.00194040
2831.00000000   0.00194039
2832.00000000   0.00194029
2833.00000000   0.00194029
2834.00000000   0.00193986
2835.00000000   0.00193986
2836.00000000   0.00193867
2837.00000000   0.00193843
2838.00000000   0.00193552
2839.00000000   0.00193539
2840.00000000   0.00193539
2841.00000000   0.00193529
2842.00000000   0.00193254
2843.00000000   0.00193253
2844.00000000   0.00193228
2845.00000000   0.00193208
2846.00000000   0.00192912
2847.00000000   0.00192894
2848.00000000   0.00192700
2849.00000000   0.00192697
2850.00000000   0.00192623
2851.00000000   0.00192608
2852.00000000   0.00192450
2853.00000000   0.00192450
2854.00000000   0.00192383
2855.00000000   0.00192368
2856.00000000   0.00192344
2857.00000000   0.00192342
2858.00000000   0.00192209
2859.00000000   0.00192197
2860.00000000   0.00192163
2861.00000000   0.00192158
2862.00000000   0.00192126
2863.00000000   0.00192119
2864.00000000   0.00192100
2865.00000000   0.00192100
2866.00000000   0.00192037
2867.00000000   0.00192037
2868.00000000   0.00191969
2869.00000000   0.00191969
2870.00000000   0.00191934
2871.00000000   0.00191934
2872.00000000   0.00191787
2873.00000000   0.00191787
2874.00000000   0.00191616
2875.00000000   0.00191616
2876.00000000   0.00191599
2877.00000000   0.00191599
2878.00000000   0.00191383
2879.00000000   0.00191383
2880.00000000   0.00191148
2881.00000000   0.00191148
2882.00000000   0.00191004
2883.00000000   0.00191004
2884.00000000   0.00190907
2885.00000000   0.00190907
2886.00000000   0.00190843
2887.00000000   0.00190843
2888.00000000   0.00190676
2889.00000000   0.00190676
2890.00000000   0.00190586
2891.00000000   0.00190586
2892.00000000   0.00190472
2893.00000000   0.00190472
2894.00000000   0.00190380
2895.00000000   0.00190380
2896.00000000   0.00190336
2897.00000000   0.00190336
2898.00000000   0.00190314
2899.00000000   0.00190314
2900.00000000   0.00190227
2901.00000000   0.00190227
2902.00000000   0.00190219
2903.00000000   0.00190219
2904.00000000   0.00189965
2905.00000000   0.00189963
2906.00000000   0.00189453
2907.00000000   0.00189446
2908.00000000   0.00189410
2909.00000000   0.00189374
2910.00000000   0.00189350
2911.00000000   0.00189305
2912.00000000   0.00189300
2913.00000000   0.00189274
2914.00000000   0.00189252
2915.00000000   0.00189223
2916.00000000   0.00189223
2917.00000000   0.00189147
2918.00000000   0.00189124
2919.00000000   0.00188993
2920.00000000   0.00188972
2921.00000000   0.00188837
2922.00000000   0.00188825
2923.00000000   0.00188818
2924.00000000   0.00188806
2925.00000000   0.00188778
2926.00000000   0.00188778
2927.00000000   0.00188657
2928.00000000   0.00188639
2929.00000000   0.00188516
2930.00000000   0.00188511
2931.00000000   0.00188500
2932.00000000   0.00188484
2933.00000000   0.00188370
2934.00000000   0.00188356
2935.00000000   0.00188338
2936.00000000   0.00188330
2937.00000000   0.00188305
2938.00000000   0.00188305
2939.00000000   0.00188284
2940.00000000   0.00188275
2941.00000000   0.00188267
2942.00000000   0.00188259
2943.00000000   0.00187597
2944.00000000   0.00187597
2945.00000000   0.00187594
2946.00000000   0.00187594
2947.00000000   0.00187168
2948.00000000   0.00187168
2949.00000000   0.00187072
2950.00000000   0.00187072
2951.00000000   0.00186940
2952.00000000   0.00186940
2953.00000000   0.00186895
2954.00000000   0.00186895
2955.00000000   0.00186838
2956.00000000   0.00186838
2957.00000000   0.00186756
2958.00000000   0.00186756
2959.00000000   0.00186701
2960.00000000   0.00186701
2961.00000000   0.00186657
2962.00000000   0.00186657
2963.00000000   0.00186643
2964.00000000   0.00186641
2965.00000000   0.00186550
2966.00000000   0.00186550
2967.00000000   0.00186462
2968.00000000   0.00186462
2969.00000000   0.00186443
2970.00000000   0.00186443
2971.00000000   0.00186354
2972.00000000   0.00186354
2973.00000000   0.00186325
2974.00000000   0.00186325
2975.00000000   0.00186291
2976.00000000   0.00186291
2977.00000000   0.00186275
2978.00000000   0.00186275
2979.00000000   0.00185961
2980.00000000   0.00185961
2981.00000000   0.00185896
2982.00000000   0.00185893
2983.00000000   0.00185553
2984.00000000   0.00185553
2985.00000000   0.00185325
2986.00000000   0.00185320
2987.00000000   0.00184980
2988.00000000   0.00184980
2989.00000000   0.00184906
2990.00000000   0.00184899
2991.00000000   0.00184619
2992.00000000   0.00184603
2993.00000000   0.00184567
2994.00000000   0.00184557
2995.00000000   0.00184529
2996.00000000   0.00184519
2997.00000000   0.00184500
2998.00000000   0.00184474
2999.00000000   0.00184456
3000.00000000   0.00184430
3001.00000000   0.00184412
3002.00000000   0.00184407
3003.00000000   0.00184402
3004.00000000   0.00184362
3005.00000000   0.00184344
3006.00000000   0.00184329
3007.00000000   0.00184328
3008.00000000   0.00184310
3009.00000000   0.00184307
3010.00000000   0.00184303
3011.00000000   0.00184293
3012.00000000   0.00184268
3013.00000000   0.00184265
3014.00000000   0.00184260
3015.00000000   0.00184258
3016.00000000   0.00184197
3017.00000000   0.00184197
3018.00000000   0.00183938
3019.00000000   0.00183938
3020.00000000   0.00183586
3021.00000000   0.00183586
3022.00000000   0.00183324
3023.00000000   0.00183323
3024.00000000   0.00183121
3025.00000000   0.00183121
3026.00000000   0.00182779
3027.00000000   0.00182779
3028.00000000   0.00182700
3029.00000000   0.00182700
3030.00000000   0.00182539
3031.00000000   0.00182539
3032.00000000   0.00182512
3033.00000000   0.00182510
3034.00000000   0.00182383
3035.00000000   0.00182383
3036.00000000   0.00182327
3037.00000000   0.00182327
3038.00000000   0.00182321
3039.00000000   0.00182321
3040.00000000   0.00182281
3041.00000000   0.00182281
3042.00000000   0.00182276
3043.00000000   0.00182276
3044.00000000   0.00182263
3045.00000000   0.00182263
3046.00000000   0.00182244
3047.00000000   0.00182244
3048.00000000   0.00182231
3049.00000000   0.00182231
3050.00000000   0.00182223
3051.00000000   0.00182223
3052.00000000   0.00182215
3053.00000000   0.00182215
3054.00000000   0.00181867
3055.00000000   0.00181863
3056.00000000   0.00181677
3057.00000000   0.00181677
3058.00000000   0.00181364
3059.00000000   0.00181359
3060.00000000   0.00181082
3061.00000000   0.00181081
3062.00000000   0.00180982
3063.00000000   0.00180974
3064.00000000   0.00180840
3065.00000000   0.00180840
3066.00000000   0.00180724
3067.00000000   0.00180724
3068.00000000   0.00180699
3069.00000000   0.00180689
3070.00000000   0.00180498
3071.00000000   0.00180485
3072.00000000   0.00180361
3073.00000000   0.00180346
3074.00000000   0.00180275
3075.00000000   0.00180255
3076.00000000   0.00180225
3077.00000000   0.00180201
3078.00000000   0.00180196
3079.00000000   0.00180176
3080.00000000   0.00180171
3081.00000000   0.00180165
3082.00000000   0.00180165
3083.00000000   0.00180162
3084.00000000   0.00180158
3085.00000000   0.00180155
3086.00000000   0.00180154
3087.00000000   0.00180153
3088.00000000   0.00180153
3089.00000000   0.00180044
3090.00000000   0.00180043
3091.00000000   0.00179629
3092.00000000   0.00179629
3093.00000000   0.00179475
3094.00000000   0.00179475
3095.00000000   0.00179210
3096.00000000   0.00179210
3097.00000000   0.00179188
3098.00000000   0.00179186
3099.00000000   0.00179134
3100.00000000   0.00179134
3101.00000000   0.00178890
3102.00000000   0.00178890
3103.00000000   0.00178650
3104.00000000   0.00178650
3105.00000000   0.00178490
3106.00000000   0.00178487
3107.00000000   0.00178475
3108.00000000   0.00178475
3109.00000000   0.00178428
3110.00000000   0.00178428
3111.00000000   0.00178351
3112.00000000   0.00178351
3113.00000000   0.00178266
3114.00000000   0.00178266
3115.00000000   0.00178210
3116.00000000   0.00178210
3117.00000000   0.00178174
3118.00000000   0.00178174
3119.00000000   0.00178152
3120.00000000   0.00178152
3121.00000000   0.00178139
3122.00000000   0.00178139
3123.00000000   0.00177928
3124.00000000   0.00177924
3125.00000000   0.00177886
3126.00000000   0.00177886
3127.00000000   0.00177561
3128.00000000   0.00177561
3129.00000000   0.00177557
3130.00000000   0.00177557
3131.00000000   0.00177482
3132.00000000   0.00177475
3133.00000000   0.00177132
3134.00000000   0.00177124
3135.00000000   0.00176864
3136.00000000   0.00176854
3137.00000000   0.00176841
3138.00000000   0.00176841
3139.00000000   0.00176834
3140.00000000   0.00176833
3141.00000000   0.00176660
3142.00000000   0.00176649
3143.00000000   0.00176510
3144.00000000   0.00176497
3145.00000000   0.00176402
3146.00000000   0.00176388
3147.00000000   0.00176327
3148.00000000   0.00176317
3149.00000000   0.00176317
3150.00000000   0.00176312
3151.00000000   0.00176277
3152.00000000   0.00176263
3153.00000000   0.00176257
3154.00000000   0.00176257
3155.00000000   0.00176247
3156.00000000   0.00176236
3157.00000000   0.00176232
3158.00000000   0.00176008
3159.00000000   0.00176008
3160.00000000   0.00175955
3161.00000000   0.00175953
3162.00000000   0.00175788
3163.00000000   0.00175788
3164.00000000   0.00175414
3165.00000000   0.00175414
3166.00000000   0.00175265
3167.00000000   0.00175265
3168.00000000   0.00175227
3169.00000000   0.00175224
3170.00000000   0.00175121
3171.00000000   0.00175121
3172.00000000   0.00174895
3173.00000000   0.00174895
3174.00000000   0.00174774
3175.00000000   0.00174773
3176.00000000   0.00174725
3177.00000000   0.00174725
3178.00000000   0.00174629
3179.00000000   0.00174624
3180.00000000   0.00174600
3181.00000000   0.00174600
3182.00000000   0.00174514
3183.00000000   0.00174514
3184.00000000   0.00174478
3185.00000000   0.00174478
3186.00000000   0.00174459
3187.00000000   0.00174459
3188.00000000   0.00174431
3189.00000000   0.00174431
3190.00000000   0.00174381
3191.00000000   0.00174381
3192.00000000   0.00174143
3193.00000000   0.00174137
3194.00000000   0.00173753
3195.00000000   0.00173746
3196.00000000   0.00173726
3197.00000000   0.00173725
3198.00000000   0.00173645
3199.00000000   0.00173645
3200.00000000   0.00173444
3201.00000000   0.00173436
3202.00000000   0.00173257
3203.00000000   0.00173257
3204.00000000   0.00173204
3205.00000000   0.00173195
3206.00000000   0.00173037
3207.00000000   0.00173037
3208.00000000   0.00173022
3209.00000000   0.00173012
3210.00000000   0.00172977
3211.00000000   0.00172977
3212.00000000   0.00172890
3213.00000000   0.00172878
3214.00000000   0.00172843
3215.00000000   0.00172842
3216.00000000   0.00172799
3217.00000000   0.00172788
3218.00000000   0.00172746
3219.00000000   0.00172736
3220.00000000   0.00172723
3221.00000000   0.00172539
3222.00000000   0.00172539
3223.00000000   0.00172219
3224.00000000   0.00172219
3225.00000000   0.00172138
3226.00000000   0.00172138
3227.00000000   0.00172105
3228.00000000   0.00172102
3229.00000000   0.00171818
3230.00000000   0.00171818
3231.00000000   0.00171773
3232.00000000   0.00171773
3233.00000000   0.00171570
3234.00000000   0.00171570
3235.00000000   0.00171506
3236.00000000   0.00171506
3237.00000000   0.00171493
3238.00000000   0.00171489
3239.00000000   0.00171382
3240.00000000   0.00171382
3241.00000000   0.00171341
3242.00000000   0.00171341
3243.00000000   0.00171248
3244.00000000   0.00171248
3245.00000000   0.00171162
3246.00000000   0.00171162
3247.00000000   0.00171119
3248.00000000   0.00171119
3249.00000000   0.00170991
3250.00000000   0.00170986
3251.00000000   0.00170748
3252.00000000   0.00170747
3253.00000000   0.00170605
3254.00000000   0.00170605
3255.00000000   0.00170585
3256.00000000   0.00170579
3257.00000000   0.00170324
3258.00000000   0.00170324
3259.00000000   0.00170262
3260.00000000   0.00170256
3261.00000000   0.00170070
3262.00000000   0.00170070
3263.00000000   0.00170013
3264.00000000   0.00170005
3265.00000000   0.00169993
3266.00000000   0.00169993
3267.00000000   0.00169880
3268.00000000   0.00169879
3269.00000000   0.00169827
3270.00000000   0.00169819
3271.00000000   0.00169699
3272.00000000   0.00169691
3273.00000000   0.00169624
3274.00000000   0.00169616
3275.00000000   0.00169595
3276.00000000   0.00169491
3277.00000000   0.00169491
3278.00000000   0.00169316
3279.00000000   0.00169316
3280.00000000   0.00169152
3281.00000000   0.00169150
3282.00000000   0.00169086
3283.00000000   0.00169086
3284.00000000   0.00168913
3285.00000000   0.00168913
3286.00000000   0.00168765
3287.00000000   0.00168765
3288.00000000   0.00168671
3289.00000000   0.00168671
3290.00000000   0.00168547
3291.00000000   0.00168544
3292.00000000   0.00168520
3293.00000000   0.00168520
3294.00000000   0.00168462
3295.00000000   0.00168462
3296.00000000   0.00168342
3297.00000000   0.00168342
3298.00000000   0.00168227
3299.00000000   0.00168227
3300.00000000   0.00168170
3301.00000000   0.00168170
3302.00000000   0.00168052
3303.00000000   0.00168048
3304.00000000   0.00167926
3305.00000000   0.00167925
3306.00000000   0.00167745
3307.00000000   0.00167745
3308.00000000   0.00167653
3309.00000000   0.00167648
3310.00000000   0.00167543
3311.00000000   0.00167543
3312.00000000   0.00167341
3313.00000000   0.00167335
3314.00000000   0.00167313
3315.00000000   0.00167313
3316.00000000   0.00167151
3317.00000000   0.00167151
3318.00000000   0.00167108
3319.00000000   0.00167101
3320.00000000   0.00167091
3321.00000000   0.00167090
3322.00000000   0.00166944
3323.00000000   0.00166938
3324.00000000   0.00166849
3325.00000000   0.00166842
3326.00000000   0.00166814
3327.00000000   0.00166667
3328.00000000   0.00166667
3329.00000000   0.00166581
3330.00000000   0.00166581
3331.00000000   0.00166392
3332.00000000   0.00166390
3333.00000000   0.00166280
3334.00000000   0.00166280
3335.00000000   0.00166217
3336.00000000   0.00166217
3337.00000000   0.00165999
3338.00000000   0.00165999
3339.00000000   0.00165981
3340.00000000   0.00165981
3341.00000000   0.00165814
3342.00000000   0.00165812
3343.00000000   0.00165769
3344.00000000   0.00165769
3345.00000000   0.00165764
3346.00000000   0.00165764
3347.00000000   0.00165622
3348.00000000   0.00165622
3349.00000000   0.00165552
3350.00000000   0.00165552
3351.00000000   0.00165346
3352.00000000   0.00165343
3353.00000000   0.00165285
3354.00000000   0.00165284
3355.00000000   0.00165090
3356.00000000   0.00165090
3357.00000000   0.00164977
3358.00000000   0.00164973
3359.00000000   0.00164938
3360.00000000   0.00164938
3361.00000000   0.00164731
3362.00000000   0.00164731
3363.00000000   0.00164698
3364.00000000   0.00164694
3365.00000000   0.00164533
3366.00000000   0.00164533
3367.00000000   0.00164505
3368.00000000   0.00164499
3369.00000000   0.00164498
3370.00000000   0.00164498
3371.00000000   0.00164389
3372.00000000   0.00164384
3373.00000000   0.00164349
3374.00000000   0.00164085
3375.00000000   0.00164085
3376.00000000   0.00164038
3377.00000000   0.00164038
3378.00000000   0.00163846
3379.00000000   0.00163845
3380.00000000   0.00163739
3381.00000000   0.00163739
3382.00000000   0.00163709
3383.00000000   0.00163709
3384.00000000   0.00163512
3385.00000000   0.00163512
3386.00000000   0.00163485
3387.00000000   0.00163485
3388.00000000   0.00163319
3389.00000000   0.00163319
3390.00000000   0.00163315
3391.00000000   0.00163312
3392.00000000   0.00163283
3393.00000000   0.00163283
3394.00000000   0.00163237
3395.00000000   0.00163237
3396.00000000   0.00162894
3397.00000000   0.00162891
3398.00000000   0.00162845
3399.00000000   0.00162845
3400.00000000   0.00162660
3401.00000000   0.00162660
3402.00000000   0.00162575
3403.00000000   0.00162571
3404.00000000   0.00162532
3405.00000000   0.00162532
3406.00000000   0.00162351
3407.00000000   0.00162348
3408.00000000   0.00162344
3409.00000000   0.00162344
3410.00000000   0.00162219
3411.00000000   0.00162216
3412.00000000   0.00162174
3413.00000000   0.00162157
3414.00000000   0.00162157
3415.00000000   0.00162125
3416.00000000   0.00162124
3417.00000000   0.00161766
3418.00000000   0.00161766
3419.00000000   0.00161707
3420.00000000   0.00161707
3421.00000000   0.00161535
3422.00000000   0.00161534
3423.00000000   0.00161480
3424.00000000   0.00161480
3425.00000000   0.00161409
3426.00000000   0.00161409
3427.00000000   0.00161292
3428.00000000   0.00161292
3429.00000000   0.00161230
3430.00000000   0.00161230
3431.00000000   0.00161198
3432.00000000   0.00161198
3433.00000000   0.00161067
3434.00000000   0.00161065
3435.00000000   0.00161024
3436.00000000   0.00161024
3437.00000000   0.00160711
3438.00000000   0.00160709
3439.00000000   0.00160628
3440.00000000   0.00160627
3441.00000000   0.00160472
3442.00000000   0.00160472
3443.00000000   0.00160462
3444.00000000   0.00160459
3445.00000000   0.00160343
3446.00000000   0.00160343
3447.00000000   0.00160314
3448.00000000   0.00160311
3449.00000000   0.00160264
3450.00000000   0.00160173
3451.00000000   0.00160173
3452.00000000   0.00160042
3453.00000000   0.00160042
3454.00000000   0.00159986
3455.00000000   0.00159986
3456.00000000   0.00159725
3457.00000000   0.00159725
3458.00000000   0.00159607
3459.00000000   0.00159607
3460.00000000   0.00159517
3461.00000000   0.00159517
3462.00000000   0.00159476
3463.00000000   0.00159474
3464.00000000   0.00159414
3465.00000000   0.00159414
3466.00000000   0.00159337
3467.00000000   0.00159336
3468.00000000   0.00159174
3469.00000000   0.00159174
3470.00000000   0.00159087
3471.00000000   0.00159085
3472.00000000   0.00159011
3473.00000000   0.00159011
3474.00000000   0.00158814
3475.00000000   0.00158812
3476.00000000   0.00158652
3477.00000000   0.00158650
3478.00000000   0.00158649
3479.00000000   0.00158649
3480.00000000   0.00158597
3481.00000000   0.00158544
3482.00000000   0.00158544
3483.00000000   0.00158390
3484.00000000   0.00158390
3485.00000000   0.00158235
3486.00000000   0.00158235
3487.00000000   0.00158201
3488.00000000   0.00158201
3489.00000000   0.00158101
3490.00000000   0.00158100
3491.00000000   0.00157975
3492.00000000   0.00157975
3493.00000000   0.00157863
3494.00000000   0.00157863
3495.00000000   0.00157754
3496.00000000   0.00157754
3497.00000000   0.00157682
3498.00000000   0.00157682
3499.00000000   0.00157507
3500.00000000   0.00157507


==> plot_data/eigenvalues_5.txt <==
  1.00000000   0.52641298
  2.00000000   0.35688386
  3.00000000   0.35688386
  4.00000000   0.25930952
  5.00000000   0.22384499
  6.00000000   0.22104513
  7.00000000   0.17434493
  8.00000000   0.17434493
  9.00000000   0.14031643
 10.00000000   0.14031643
 11.00000000   0.12744897
 12.00000000   0.11860502
 13.00000000   0.11545858
 14.00000000   0.09299004
 15.00000000   0.09249520
 16.00000000   0.09205024
 17.00000000   0.09205024
 18.00000000   0.08083307
 19.00000000   0.08083307
 20.00000000   0.07084564
 21.00000000   0.06816397
 22.00000000   0.06621744
 23.00000000   0.06443785
 24.00000000   0.06443785
 25.00000000   0.05838565
 26.00000000   0.05771866
 27.00000000   0.05464265
 28.00000000   0.05464265
 29.00000000   0.05013262
 30.00000000   0.05013262
 31.00000000   0.04688841
 32.00000000   0.04674855
 33.00000000   0.04400612
 34.00000000   0.04315543
 35.00000000   0.04315543
 36.00000000   0.04303292
 37.00000000   0.04193237
 38.00000000   0.03870176
 39.00000000   0.03818007
 40.00000000   0.03573056
 41.00000000   0.03573056
 42.00000000   0.03520129
 43.00000000   0.03520129
 44.00000000   0.03351917
 45.00000000   0.03351917
 46.00000000   0.03319662
 47.00000000   0.03299804
 48.00000000   0.03014188
 49.00000000   0.03014188
 50.00000000   0.02974103
 51.00000000   0.02933122
 52.00000000   0.02867456
 53.00000000   0.02741557
 54.00000000   0.02741455
 55.00000000   0.02713239
 56.00000000   0.02677820
 57.00000000   0.02606909
 58.00000000   0.02606909
 59.00000000   0.02491855
 60.00000000   0.02491855
 61.00000000   0.02423567
 62.00000000   0.02404944
 63.00000000   0.02381446
 64.00000000   0.02381446
 65.00000000   0.02200244
 66.00000000   0.02200244
 67.00000000   0.02186385
 68.00000000   0.02186385
 69.00000000   0.02136746
 70.00000000   0.02128765
 71.00000000   0.02094020
 72.00000000   0.02084885
 73.00000000   0.02076225
 74.00000000   0.01994510
 75.00000000   0.01970907
 76.00000000   0.01969686
 77.00000000   0.01969686
 78.00000000   0.01837640
 79.00000000   0.01837640
 80.00000000   0.01829105
 81.00000000   0.01814359
 82.00000000   0.01782184
 83.00000000   0.01781783
 84.00000000   0.01773730
 85.00000000   0.01773730
 86.00000000   0.01719077
 87.00000000   0.01719077
 88.00000000   0.01667092
 89.00000000   0.01667092
 90.00000000   0.01640351
 91.00000000   0.01628768
 92.00000000   0.01607321
 93.00000000   0.01589054
 94.00000000   0.01570591
 95.00000000   0.01528638
 96.00000000   0.01528638
 97.00000000   0.01523633
 98.00000000   0.01507398
 99.00000000   0.01478362
100.00000000   0.01478362
101.00000000   0.01434938
102.00000000   0.01434111
103.00000000   0.01422540
104.00000000   0.01411527
105.00000000   0.01410253
106.00000000   0.01410253
107.00000000   0.01375204
108.00000000   0.01375204
109.00000000   0.01365470
110.00000000   0.01365470
111.00000000   0.01304033
112.00000000   0.01304033
113.00000000   0.01302525
114.00000000   0.01294488
115.00000000   0.01254056
116.00000000   0.01245312
117.00000000   0.01244254
118.00000000   0.01242333
119.00000000   0.01229044
120.00000000   0.01216938
121.00000000   0.01216938
122.00000000   0.01213174
123.00000000   0.01213174
124.00000000   0.01200722
125.00000000   0.01189003
126.00000000   0.01168162
127.00000000   0.01167537
128.00000000   0.01135348
129.00000000   0.01127208
130.00000000   0.01119956
131.00000000   0.01119956
132.00000000   0.01109443
133.00000000   0.01109443
134.00000000   0.01088997
135.00000000   0.01088997
136.00000000   0.01063241
137.00000000   0.01063241
138.00000000   0.01056116
139.00000000   0.01050073
140.00000000   0.01046858
141.00000000   0.01046858
142.00000000   0.01041000
143.00000000   0.01040132
144.00000000   0.01006635
145.00000000   0.01006635
146.00000000   0.01004130
147.00000000   0.00997729
148.00000000   0.00988359
149.00000000   0.00988321
150.00000000   0.00988321
151.00000000   0.00972811
152.00000000   0.00964426
153.00000000   0.00962184
154.00000000   0.00961560
155.00000000   0.00926723
156.00000000   0.00920477
157.00000000   0.00920427
158.00000000   0.00920427
159.00000000   0.00918263
160.00000000   0.00918026
161.00000000   0.00905101
162.00000000   0.00905101
163.00000000   0.00900417
164.00000000   0.00900417
165.00000000   0.00887594
166.00000000   0.00887594
167.00000000   0.00876458
168.00000000   0.00875541
169.00000000   0.00872243
170.00000000   0.00867650
171.00000000   0.00859219
172.00000000   0.00859219
173.00000000   0.00844236
174.00000000   0.00844236
175.00000000   0.00824447
176.00000000   0.00819713
177.00000000   0.00818882
178.00000000   0.00818882
179.00000000   0.00812881
180.00000000   0.00810318
181.00000000   0.00807795
182.00000000   0.00801557
183.00000000   0.00801557
184.00000000   0.00798286
185.00000000   0.00794589
186.00000000   0.00788720
187.00000000   0.00788580
188.00000000   0.00771508
189.00000000   0.00771508
190.00000000   0.00770217
191.00000000   0.00768910
192.00000000   0.00768910
193.00000000   0.00765846
194.00000000   0.00749845
195.00000000   0.00749845
196.00000000   0.00745377
197.00000000   0.00744516
198.00000000   0.00738256
199.00000000   0.00738256
200.00000000   0.00732338
201.00000000   0.00728809
202.00000000   0.00719375
203.00000000   0.00719375
204.00000000   0.00715874
205.00000000   0.00715874
206.00000000   0.00706216
207.00000000   0.00706209
208.00000000   0.00696355
209.00000000   0.00696355
210.00000000   0.00691706
211.00000000   0.00689655
212.00000000   0.00689655
213.00000000   0.00687133
214.00000000   0.00686002
215.00000000   0.00685580
216.00000000   0.00681440
217.00000000   0.00681010
218.00000000   0.00680479
219.00000000   0.00671550
220.00000000   0.00668450
221.00000000   0.00662504
222.00000000   0.00662504
223.00000000   0.00655300
224.00000000   0.00655300
225.00000000   0.00651475
226.00000000   0.00647966
227.00000000   0.00640531
228.00000000   0.00639926
229.00000000   0.00633219
230.00000000   0.00633219
231.00000000   0.00627494
232.00000000   0.00627494
233.00000000   0.00624752
234.00000000   0.00624752
235.00000000   0.00624282
236.00000000   0.00621362
237.00000000   0.00619628
238.00000000   0.00619426
239.00000000   0.00616444
240.00000000   0.00616444
241.00000000   0.00610098
242.00000000   0.00610098
243.00000000   0.00607809
244.00000000   0.00607809
245.00000000   0.00593761
246.00000000   0.00592850
247.00000000   0.00592811
248.00000000   0.00590038
249.00000000   0.00589758
250.00000000   0.00589758
251.00000000   0.00585125
252.00000000   0.00583675
253.00000000   0.00580626
254.00000000   0.00575727
255.00000000   0.00575727
256.00000000   0.00573686
257.00000000   0.00571267
258.00000000   0.00564590
259.00000000   0.00564590
260.00000000   0.00561976
261.00000000   0.00561924
262.00000000   0.00559734
263.00000000   0.00556447
264.00000000   0.00555850
265.00000000   0.00555850
266.00000000   0.00555819
267.00000000   0.00555721
268.00000000   0.00546773
269.00000000   0.00546508
270.00000000   0.00543111
271.00000000   0.00543111
272.00000000   0.00538617
273.00000000   0.00537265
274.00000000   0.00537265
275.00000000   0.00536735
276.00000000   0.00535244
277.00000000   0.00535244
278.00000000   0.00534466
279.00000000   0.00534466
280.00000000   0.00526006
281.00000000   0.00526006
282.00000000   0.00521156
283.00000000   0.00520519
284.00000000   0.00515476
285.00000000   0.00513578
286.00000000   0.00511122
287.00000000   0.00511122
288.00000000   0.00507009
289.00000000   0.00507009
290.00000000   0.00505669
291.00000000   0.00505141
292.00000000   0.00505141
293.00000000   0.00504455
294.00000000   0.00502168
295.00000000   0.00502110
296.00000000   0.00502019
297.00000000   0.00496903
298.00000000   0.00495119
299.00000000   0.00494895
300.00000000   0.00494895
301.00000000   0.00492185
302.00000000   0.00492185
303.00000000   0.00489311
304.00000000   0.00487988
305.00000000   0.00485320
306.00000000   0.00485183
307.00000000   0.00485137
308.00000000   0.00484058
309.00000000   0.00474461
310.00000000   0.00474461
311.00000000   0.00472176
312.00000000   0.00472176
313.00000000   0.00470983
314.00000000   0.00470321
315.00000000   0.00470321
316.00000000   0.00469463
317.00000000   0.00467291
318.00000000   0.00467291
319.00000000   0.00461575
320.00000000   0.00461085
321.00000000   0.00460687
322.00000000   0.00460680
323.00000000   0.00459581
324.00000000   0.00459581
325.00000000   0.00456760
326.00000000   0.00456760
327.00000000   0.00453613
328.00000000   0.00452096
329.00000000   0.00450789
330.00000000   0.00450724
331.00000000   0.00448685
332.00000000   0.00448685
333.00000000   0.00447233
334.00000000   0.00447233
335.00000000   0.00443157
336.00000000   0.00443157
337.00000000   0.00442498
338.00000000   0.00441705
339.00000000   0.00439790
340.00000000   0.00436258
341.00000000   0.00434645
342.00000000   0.00434243
343.00000000   0.00434243
344.00000000   0.00433878
345.00000000   0.00433803
346.00000000   0.00433459
347.00000000   0.00432680
348.00000000   0.00427427
349.00000000   0.00426355
350.00000000   0.00423751
351.00000000   0.00423751
352.00000000   0.00421459
353.00000000   0.00421459
354.00000000   0.00418334
355.00000000   0.00418305
356.00000000   0.00418258
357.00000000   0.00418258
358.00000000   0.00416617
359.00000000   0.00415399
360.00000000   0.00415399
361.00000000   0.00415368
362.00000000   0.00413479
363.00000000   0.00413479
364.00000000   0.00412437
365.00000000   0.00412161
366.00000000   0.00412161
367.00000000   0.00412113
368.00000000   0.00407426
369.00000000   0.00407214
370.00000000   0.00406340
371.00000000   0.00406340
372.00000000   0.00403095
373.00000000   0.00402191
374.00000000   0.00400421
375.00000000   0.00400421
376.00000000   0.00399731
377.00000000   0.00399731
378.00000000   0.00397737
379.00000000   0.00397737
380.00000000   0.00392396
381.00000000   0.00391577
382.00000000   0.00391135
383.00000000   0.00391067
384.00000000   0.00389951
385.00000000   0.00388178
386.00000000   0.00388177
387.00000000   0.00387826
388.00000000   0.00387429
389.00000000   0.00387241
390.00000000   0.00387241
391.00000000   0.00386972
392.00000000   0.00386074
393.00000000   0.00385633
394.00000000   0.00385633
395.00000000   0.00381922
396.00000000   0.00381922
397.00000000   0.00381817
398.00000000   0.00381713
399.00000000   0.00380561
400.00000000   0.00379827
401.00000000   0.00376688
402.00000000   0.00376688
403.00000000   0.00374889
404.00000000   0.00374889
405.00000000   0.00372900
406.00000000   0.00371710
407.00000000   0.00371512
408.00000000   0.00371484
409.00000000   0.00370539
410.00000000   0.00370393
411.00000000   0.00370241
412.00000000   0.00370241
413.00000000   0.00367782
414.00000000   0.00367782
415.00000000   0.00363683
416.00000000   0.00363683
417.00000000   0.00363088
418.00000000   0.00363088
419.00000000   0.00362243
420.00000000   0.00361520
421.00000000   0.00361323
422.00000000   0.00361323
423.00000000   0.00359922
424.00000000   0.00359922
425.00000000   0.00357883
426.00000000   0.00357880
427.00000000   0.00356909
428.00000000   0.00356909
429.00000000   0.00355817
430.00000000   0.00355508
431.00000000   0.00354653
432.00000000   0.00354653
433.00000000   0.00351738
434.00000000   0.00351144
435.00000000   0.00350489
436.00000000   0.00350280
437.00000000   0.00350229
438.00000000   0.00349914
439.00000000   0.00349673
440.00000000   0.00348928
441.00000000   0.00348928
442.00000000   0.00347479
443.00000000   0.00347213
444.00000000   0.00347213
445.00000000   0.00346752
446.00000000   0.00345380
447.00000000   0.00345380
448.00000000   0.00342717
449.00000000   0.00342041
450.00000000   0.00339543
451.00000000   0.00339541
452.00000000   0.00339541
453.00000000   0.00339454
454.00000000   0.00338689
455.00000000   0.00338244
456.00000000   0.00336282
457.00000000   0.00336040
458.00000000   0.00335999
459.00000000   0.00335760
460.00000000   0.00334390
461.00000000   0.00334390
462.00000000   0.00333703
463.00000000   0.00333703
464.00000000   0.00332924
465.00000000   0.00332924
466.00000000   0.00331718
467.00000000   0.00331712
468.00000000   0.00331698
469.00000000   0.00331698
470.00000000   0.00329288
471.00000000   0.00329288
472.00000000   0.00328780
473.00000000   0.00328344
474.00000000   0.00328344
475.00000000   0.00328205
476.00000000   0.00328161
477.00000000   0.00328161
478.00000000   0.00326056
479.00000000   0.00325866
480.00000000   0.00324086
481.00000000   0.00323979
482.00000000   0.00323540
483.00000000   0.00323540
484.00000000   0.00320207
485.00000000   0.00319696
486.00000000   0.00319136
487.00000000   0.00319136
488.00000000   0.00318540
489.00000000   0.00318540
490.00000000   0.00318043
491.00000000   0.00317480
492.00000000   0.00317432
493.00000000   0.00317432
494.00000000   0.00316904
495.00000000   0.00315936
496.00000000   0.00315936
497.00000000   0.00315314
498.00000000   0.00314717
499.00000000   0.00314561
500.00000000   0.00314524
501.00000000   0.00313725
502.00000000   0.00313583
503.00000000   0.00312379
504.00000000   0.00312379
505.00000000   0.00311620
506.00000000   0.00311187
507.00000000   0.00310884
508.00000000   0.00310602
509.00000000   0.00310470
510.00000000   0.00310470
511.00000000   0.00309473
512.00000000   0.00309466
513.00000000   0.00307714
514.00000000   0.00307714
515.00000000   0.00306887
516.00000000   0.00306489
517.00000000   0.00305956
518.00000000   0.00305956
519.00000000   0.00303718
520.00000000   0.00303718
521.00000000   0.00302755
522.00000000   0.00302755
523.00000000   0.00302211
524.00000000   0.00302211
525.00000000   0.00301847
526.00000000   0.00301780
527.00000000   0.00301685
528.00000000   0.00301277
529.00000000   0.00301005
530.00000000   0.00300841
531.00000000   0.00299790
532.00000000   0.00299790
533.00000000   0.00299213
534.00000000   0.00299207
535.00000000   0.00298067
536.00000000   0.00298067
537.00000000   0.00297200
538.00000000   0.00297200
539.00000000   0.00296249
540.00000000   0.00296248
541.00000000   0.00296205
542.00000000   0.00296205
543.00000000   0.00294865
544.00000000   0.00294725
545.00000000   0.00294725
546.00000000   0.00294513
547.00000000   0.00293808
548.00000000   0.00293808
549.00000000   0.00292224
550.00000000   0.00292075
551.00000000   0.00291717
552.00000000   0.00291717
553.00000000   0.00291107
554.00000000   0.00290808
555.00000000   0.00290724
556.00000000   0.00290529
557.00000000   0.00290117
558.00000000   0.00288964
559.00000000   0.00288505
560.00000000   0.00287894
561.00000000   0.00287782
562.00000000   0.00287334
563.00000000   0.00287334
564.00000000   0.00286789
565.00000000   0.00286789
566.00000000   0.00286474
567.00000000   0.00286474
568.00000000   0.00286268
569.00000000   0.00285911
570.00000000   0.00285522
571.00000000   0.00285522
572.00000000   0.00284569
573.00000000   0.00284560
574.00000000   0.00283444
575.00000000   0.00283343
576.00000000   0.00283033
577.00000000   0.00283033
578.00000000   0.00282725
579.00000000   0.00282469
580.00000000   0.00281154
581.00000000   0.00280992
582.00000000   0.00280956
583.00000000   0.00280956
584.00000000   0.00280925
585.00000000   0.00280924
586.00000000   0.00279264
587.00000000   0.00279264
588.00000000   0.00278972
589.00000000   0.00278972
590.00000000   0.00278608
591.00000000   0.00278413
592.00000000   0.00278413
593.00000000   0.00278359
594.00000000   0.00278158
595.00000000   0.00278158
596.00000000   0.00276383
597.00000000   0.00276383
598.00000000   0.00275414
599.00000000   0.00275386
600.00000000   0.00275115
601.00000000   0.00275115
602.00000000   0.00274629
603.00000000   0.00274624
604.00000000   0.00274490
605.00000000   0.00274331
606.00000000   0.00273952
607.00000000   0.00273830
608.00000000   0.00273830
609.00000000   0.00273792
610.00000000   0.00273766
611.00000000   0.00273766
612.00000000   0.00272495
613.00000000   0.00272493
614.00000000   0.00271993
615.00000000   0.00271993
616.00000000   0.00270720
617.00000000   0.00270720
618.00000000   0.00270565
619.00000000   0.00270565
620.00000000   0.00269442
621.00000000   0.00269442
622.00000000   0.00269304
623.00000000   0.00269010
624.00000000   0.00268684
625.00000000   0.00268616
626.00000000   0.00268486
627.00000000   0.00268389
628.00000000   0.00268235
629.00000000   0.00268206
630.00000000   0.00268159
631.00000000   0.00267251
632.00000000   0.00267009
633.00000000   0.00266901
634.00000000   0.00266901
635.00000000   0.00266320
636.00000000   0.00266320
637.00000000   0.00265866
638.00000000   0.00265866
639.00000000   0.00265615
640.00000000   0.00265612
641.00000000   0.00265448
642.00000000   0.00265168
643.00000000   0.00264466
644.00000000   0.00264466
645.00000000   0.00264341
646.00000000   0.00264266
647.00000000   0.00264174
648.00000000   0.00264174
649.00000000   0.00262999
650.00000000   0.00262981
651.00000000   0.00262981
652.00000000   0.00262891
653.00000000   0.00262888
654.00000000   0.00262868
655.00000000   0.00262862
656.00000000   0.00262746
657.00000000   0.00260924
658.00000000   0.00260924
659.00000000   0.00260481
660.00000000   0.00260480
661.00000000   0.00260076
662.00000000   0.00259894
663.00000000   0.00259891
664.00000000   0.00259850
665.00000000   0.00259850
666.00000000   0.00259826
667.00000000   0.00259594
668.00000000   0.00259594
669.00000000   0.00259194
670.00000000   0.00259194
671.00000000   0.00258971
672.00000000   0.00258971
673.00000000   0.00258810
674.00000000   0.00258810
675.00000000   0.00258591
676.00000000   0.00258581
677.00000000   0.00258410
678.00000000   0.00258410
679.00000000   0.00257385
680.00000000   0.00257385
681.00000000   0.00257166
682.00000000   0.00257166
683.00000000   0.00257011
684.00000000   0.00257011
685.00000000   0.00256934
686.00000000   0.00256788
687.00000000   0.00256423
688.00000000   0.00256422
689.00000000   0.00256000
690.00000000   0.00255960
691.00000000   0.00255915
692.00000000   0.00255915
693.00000000   0.00255591
694.00000000   0.00255589
695.00000000   0.00255456
696.00000000   0.00255456
697.00000000   0.00255431
698.00000000   0.00255431
699.00000000   0.00255301
700.00000000   0.00255301
701.00000000   0.00254111
702.00000000   0.00254111
703.00000000   0.00253752
704.00000000   0.00253636
705.00000000   0.00253454
706.00000000   0.00253454
707.00000000   0.00253216
708.00000000   0.00253216
709.00000000   0.00252950
710.00000000   0.00252930
711.00000000   0.00252419
712.00000000   0.00252419
713.00000000   0.00252147
714.00000000   0.00252147
715.00000000   0.00251005
716.00000000   0.00250994
717.00000000   0.00250798
718.00000000   0.00250793
719.00000000   0.00250793
720.00000000   0.00250664
721.00000000   0.00250544
722.00000000   0.00250402
723.00000000   0.00250397
724.00000000   0.00250327
725.00000000   0.00250139
726.00000000   0.00249698
727.00000000   0.00249698
728.00000000   0.00249567
729.00000000   0.00249367
730.00000000   0.00248320
731.00000000   0.00248312
732.00000000   0.00248312
733.00000000   0.00248248
734.00000000   0.00248248
735.00000000   0.00248149
736.00000000   0.00248146
737.00000000   0.00248110
738.00000000   0.00248071
739.00000000   0.00248071
740.00000000   0.00246718
741.00000000   0.00246569
742.00000000   0.00246246
743.00000000   0.00246224
744.00000000   0.00245956
745.00000000   0.00245956
746.00000000   0.00245470
747.00000000   0.00245468
748.00000000   0.00245267
749.00000000   0.00245259
750.00000000   0.00244887
751.00000000   0.00244764
752.00000000   0.00243974
753.00000000   0.00243974
754.00000000   0.00242987
755.00000000   0.00242889
756.00000000   0.00242697
757.00000000   0.00242697
758.00000000   0.00242617
759.00000000   0.00242617
760.00000000   0.00242566
761.00000000   0.00242566
762.00000000   0.00242205
763.00000000   0.00242205
764.00000000   0.00242050
765.00000000   0.00242050
766.00000000   0.00241411
767.00000000   0.00241411
768.00000000   0.00241198
769.00000000   0.00241127
770.00000000   0.00240311
771.00000000   0.00240311
772.00000000   0.00239730
773.00000000   0.00239683
774.00000000   0.00239562
775.00000000   0.00239560
776.00000000   0.00239009
777.00000000   0.00239009
778.00000000   0.00238806
779.00000000   0.00238781
780.00000000   0.00238667
781.00000000   0.00238657
782.00000000   0.00237640
783.00000000   0.00237640
784.00000000   0.00236371
785.00000000   0.00236371
786.00000000   0.00236320
787.00000000   0.00236320
788.00000000   0.00235624
789.00000000   0.00235539
790.00000000   0.00235385
791.00000000   0.00235385
792.00000000   0.00235356
793.00000000   0.00235126
794.00000000   0.00235126
795.00000000   0.00235038
796.00000000   0.00234901
797.00000000   0.00234894
798.00000000   0.00234894
799.00000000   0.00234320
800.00000000   0.00234198
801.00000000   0.00233435
802.00000000   0.00233330
803.00000000   0.00232940
804.00000000   0.00232938
805.00000000   0.00232497
806.00000000   0.00232414
807.00000000   0.00231651
808.00000000   0.00231590
809.00000000   0.00231490
810.00000000   0.00231479
811.00000000   0.00231066
812.00000000   0.00231028
813.00000000   0.00230941
814.00000000   0.00230920
815.00000000   0.00229450
816.00000000   0.00229450
817.00000000   0.00229191
818.00000000   0.00229191
819.00000000   0.00228920
820.00000000   0.00228920
821.00000000   0.00228514
822.00000000   0.00228514
823.00000000   0.00227982
824.00000000   0.00227982
825.00000000   0.00227771
826.00000000   0.00227771
827.00000000   0.00227419
828.00000000   0.00227419
829.00000000   0.00226966
830.00000000   0.00226966
831.00000000   0.00226927
832.00000000   0.00226927
833.00000000   0.00226731
834.00000000   0.00226731
835.00000000   0.00225887
836.00000000   0.00225884
837.00000000   0.00224036
838.00000000   0.00224021
839.00000000   0.00223417
840.00000000   0.00223404
841.00000000   0.00223253
842.00000000   0.00223153
843.00000000   0.00223064
844.00000000   0.00222981
845.00000000   0.00222952
846.00000000   0.00222863
847.00000000   0.00222800
848.00000000   0.00222611
849.00000000   0.00222538
850.00000000   0.00222481
851.00000000   0.00222467
852.00000000   0.00222422
853.00000000   0.00222383
854.00000000   0.00222283
855.00000000   0.00222283
856.00000000   0.00220281
857.00000000   0.00220281
858.00000000   0.00219032
859.00000000   0.00219032
860.00000000   0.00218677
861.00000000   0.00218675
862.00000000   0.00218354
863.00000000   0.00218354
864.00000000   0.00218187
865.00000000   0.00218187
866.00000000   0.00218055
867.00000000   0.00218055
868.00000000   0.00218004
869.00000000   0.00218004
870.00000000   0.00217967
871.00000000   0.00217967
872.00000000   0.00217920
873.00000000   0.00217920
874.00000000   0.00216574
875.00000000   0.00216564
876.00000000   0.00215184
877.00000000   0.00215162
878.00000000   0.00215097
879.00000000   0.00215097
880.00000000   0.00214326
881.00000000   0.00214287
882.00000000   0.00213846
883.00000000   0.00213785
884.00000000   0.00213609
885.00000000   0.00213528
886.00000000   0.00213496
887.00000000   0.00213424
888.00000000   0.00213416
889.00000000   0.00213382
890.00000000   0.00213378
891.00000000   0.00212923
892.00000000   0.00212923
893.00000000   0.00211577
894.00000000   0.00211575
895.00000000   0.00211425
896.00000000   0.00211425
897.00000000   0.00210435
898.00000000   0.00210435
899.00000000   0.00209813
900.00000000   0.00209813
901.00000000   0.00209445
902.00000000   0.00209445
903.00000000   0.00209376
904.00000000   0.00209368
905.00000000   0.00209244
906.00000000   0.00209244
907.00000000   0.00209146
908.00000000   0.00209146
909.00000000   0.00208143
910.00000000   0.00208143
911.00000000   0.00207823
912.00000000   0.00207805
913.00000000   0.00206762
914.00000000   0.00206734
915.00000000   0.00206067
916.00000000   0.00206029
917.00000000   0.00205946
918.00000000   0.00205946
919.00000000   0.00205640
920.00000000   0.00205595
921.00000000   0.00205408
922.00000000   0.00205362
923.00000000   0.00205310
924.00000000   0.00204826
925.00000000   0.00204825
926.00000000   0.00204367
927.00000000   0.00204367
928.00000000   0.00203270
929.00000000   0.00203270
930.00000000   0.00202672
931.00000000   0.00202665
932.00000000   0.00202543
933.00000000   0.00202543
934.00000000   0.00202104
935.00000000   0.00202104
936.00000000   0.00201895
937.00000000   0.00201895
938.00000000   0.00201650
939.00000000   0.00201650
940.00000000   0.00201116
941.00000000   0.00201102
942.00000000   0.00200033
943.00000000   0.00200013
944.00000000   0.00199566
945.00000000   0.00199566
946.00000000   0.00199328
947.00000000   0.00199303
948.00000000   0.00198932
949.00000000   0.00198903
950.00000000   0.00198789
951.00000000   0.00198640
952.00000000   0.00198639
953.00000000   0.00198061
954.00000000   0.00198061
955.00000000   0.00197028
956.00000000   0.00197028
957.00000000   0.00196661
958.00000000   0.00196656
959.00000000   0.00196383
960.00000000   0.00196383
961.00000000   0.00196074
962.00000000   0.00196074
963.00000000   0.00195816
964.00000000   0.00195816
965.00000000   0.00195249
966.00000000   0.00195239
967.00000000   0.00194307
968.00000000   0.00194294
969.00000000   0.00193968
970.00000000   0.00193968
971.00000000   0.00193769
972.00000000   0.00193753
973.00000000   0.00193586
974.00000000   0.00193202
975.00000000   0.00193201
976.00000000   0.00192675
977.00000000   0.00192675
978.00000000   0.00191858
979.00000000   0.00191858
980.00000000   0.00191513
981.00000000   0.00191510
982.00000000   0.00191462
983.00000000   0.00191462
984.00000000   0.00190812
985.00000000   0.00190812
986.00000000   0.00190374
987.00000000   0.00190368
988.00000000   0.00189718
989.00000000   0.00189710
990.00000000   0.00189499
991.00000000   0.00189306
992.00000000   0.00189306
993.00000000   0.00188666
994.00000000   0.00188665
995.00000000   0.00188346
996.00000000   0.00188346
997.00000000   0.00187879
998.00000000   0.00187879
999.00000000   0.00187366
1000.00000000   0.00187364


==> plot_data/eigenvalues_6.txt <==
  1.00000000   0.67879163
  2.00000000   0.36580813
  3.00000000   0.36580813
  4.00000000   0.22785421
  5.00000000   0.19164916
  6.00000000   0.18518254
  7.00000000   0.13521579
  8.00000000   0.13521579
  9.00000000   0.10528690
 10.00000000   0.10528690
 11.00000000   0.09176696
 12.00000000   0.08580239
 13.00000000   0.08140827
 14.00000000   0.06513162
 15.00000000   0.06457298
 16.00000000   0.06314449
 17.00000000   0.06314449
 18.00000000   0.05475590
 19.00000000   0.05475590
 20.00000000   0.04709496
 21.00000000   0.04547821
 22.00000000   0.04347581
 23.00000000   0.04316302
 24.00000000   0.04316302
 25.00000000   0.03847306
 26.00000000   0.03782109
 27.00000000   0.03556708
 28.00000000   0.03556708
 29.00000000   0.03239457
 30.00000000   0.03239457
 31.00000000   0.03059002
 32.00000000   0.03045624
 33.00000000   0.02820528
 34.00000000   0.02778125
 35.00000000   0.02778125
 36.00000000   0.02766358
 37.00000000   0.02670375
 38.00000000   0.02471401
 39.00000000   0.02427353
 40.00000000   0.02279538
 41.00000000   0.02279538
 42.00000000   0.02242544
 43.00000000   0.02242544
 44.00000000   0.02119070
 45.00000000   0.02119070
 46.00000000   0.02110575
 47.00000000   0.02092910
 48.00000000   0.01901037
 49.00000000   0.01901037
 50.00000000   0.01874125
 51.00000000   0.01852979
 52.00000000   0.01800286
 53.00000000   0.01733057
 54.00000000   0.01731666
 55.00000000   0.01705822
 56.00000000   0.01678687
 57.00000000   0.01640238
 58.00000000   0.01640238
 59.00000000   0.01562457
 60.00000000   0.01562457
 61.00000000   0.01519535
 62.00000000   0.01504708
 63.00000000   0.01490046
 64.00000000   0.01490046
 65.00000000   0.01375061
 66.00000000   0.01375061
 67.00000000   0.01369742
 68.00000000   0.01369742
 69.00000000   0.01335668
 70.00000000   0.01334413
 71.00000000   0.01307858
 72.00000000   0.01300238
 73.00000000   0.01294946
 74.00000000   0.01244906
 75.00000000   0.01227988
 76.00000000   0.01227959
 77.00000000   0.01227959
 78.00000000   0.01146463
 79.00000000   0.01146463
 80.00000000   0.01139536
 81.00000000   0.01128773
 82.00000000   0.01111248
 83.00000000   0.01111231
 84.00000000   0.01105141
 85.00000000   0.01105141
 86.00000000   0.01069370
 87.00000000   0.01069370
 88.00000000   0.01037396
 89.00000000   0.01037396
 90.00000000   0.01021166
 91.00000000   0.01011992
 92.00000000   0.01001858
 93.00000000   0.00989428
 94.00000000   0.00977852
 95.00000000   0.00950147
 96.00000000   0.00950147
 97.00000000   0.00948911
 98.00000000   0.00937899
 99.00000000   0.00919303
100.00000000   0.00919303
101.00000000   0.00891066
102.00000000   0.00890567
103.00000000   0.00885028
104.00000000   0.00878998
105.00000000   0.00878998
106.00000000   0.00877531
107.00000000   0.00855602
108.00000000   0.00855602
109.00000000   0.00848911
110.00000000   0.00848911
111.00000000   0.00811935
112.00000000   0.00811935
113.00000000   0.00809956
114.00000000   0.00804316
115.00000000   0.00782384
116.00000000   0.00774865
117.00000000   0.00773956
118.00000000   0.00773300
119.00000000   0.00766640
120.00000000   0.00757291
121.00000000   0.00757291
122.00000000   0.00753748
123.00000000   0.00753748
124.00000000   0.00748908
125.00000000   0.00741528
126.00000000   0.00726190
127.00000000   0.00725654
128.00000000   0.00708169
129.00000000   0.00702977
130.00000000   0.00699105
131.00000000   0.00699105
132.00000000   0.00691752
133.00000000   0.00691752
134.00000000   0.00680720
135.00000000   0.00680720
136.00000000   0.00661967
137.00000000   0.00661967
138.00000000   0.00659060
139.00000000   0.00655200
140.00000000   0.00654530
141.00000000   0.00654530
142.00000000   0.00648288
143.00000000   0.00647667
144.00000000   0.00629320
145.00000000   0.00627701
146.00000000   0.00627701
147.00000000   0.00625394
148.00000000   0.00619847
149.00000000   0.00618407
150.00000000   0.00618407
151.00000000   0.00609417
152.00000000   0.00603573
153.00000000   0.00602402
154.00000000   0.00602082
155.00000000   0.00581707
156.00000000   0.00577976
157.00000000   0.00576996
158.00000000   0.00576996
159.00000000   0.00574287
160.00000000   0.00574057
161.00000000   0.00569125
162.00000000   0.00569125
163.00000000   0.00563865
164.00000000   0.00563865
165.00000000   0.00558913
166.00000000   0.00558913
167.00000000   0.00549584
168.00000000   0.00548996
169.00000000   0.00548537
170.00000000   0.00545851
171.00000000   0.00541585
172.00000000   0.00541585
173.00000000   0.00530968
174.00000000   0.00530968
175.00000000   0.00521075
176.00000000   0.00518297
177.00000000   0.00517221
178.00000000   0.00517221
179.00000000   0.00514510
180.00000000   0.00511604
181.00000000   0.00509875
182.00000000   0.00505421
183.00000000   0.00505037
184.00000000   0.00505037
185.00000000   0.00503470
186.00000000   0.00497606
187.00000000   0.00497504
188.00000000   0.00488751
189.00000000   0.00488751
190.00000000   0.00488597
191.00000000   0.00486478
192.00000000   0.00486478
193.00000000   0.00486248
194.00000000   0.00476999
195.00000000   0.00476999
196.00000000   0.00473063
197.00000000   0.00472550
198.00000000   0.00470246
199.00000000   0.00470246
200.00000000   0.00466215
201.00000000   0.00464340
202.00000000   0.00458785
203.00000000   0.00458785
204.00000000   0.00456641
205.00000000   0.00456641
206.00000000   0.00450071
207.00000000   0.00450040
208.00000000   0.00444542
209.00000000   0.00444542
210.00000000   0.00442535
211.00000000   0.00441693
212.00000000   0.00441693
213.00000000   0.00439978
214.00000000   0.00439478
215.00000000   0.00439435
216.00000000   0.00437132
217.00000000   0.00436098
218.00000000   0.00435904
219.00000000   0.00431264
220.00000000   0.00429632
221.00000000   0.00425858
222.00000000   0.00425858
223.00000000   0.00422000
224.00000000   0.00422000
225.00000000   0.00419623
226.00000000   0.00417884
227.00000000   0.00413751
228.00000000   0.00413428
229.00000000   0.00409045
230.00000000   0.00409045
231.00000000   0.00406350
232.00000000   0.00406350
233.00000000   0.00404378
234.00000000   0.00404378
235.00000000   0.00404293
236.00000000   0.00402902
237.00000000   0.00402131
238.00000000   0.00402012
239.00000000   0.00400324
240.00000000   0.00400324
241.00000000   0.00396312
242.00000000   0.00396312
243.00000000   0.00395707
244.00000000   0.00395707
245.00000000   0.00388136
246.00000000   0.00387799
247.00000000   0.00386865
248.00000000   0.00385759
249.00000000   0.00384969
250.00000000   0.00384969
251.00000000   0.00381824
252.00000000   0.00380859
253.00000000   0.00379341
254.00000000   0.00378513
255.00000000   0.00378513
256.00000000   0.00375452
257.00000000   0.00374272
258.00000000   0.00371933
259.00000000   0.00371887
260.00000000   0.00371495
261.00000000   0.00371495
262.00000000   0.00368742
263.00000000   0.00368742
264.00000000   0.00368675
265.00000000   0.00367829
266.00000000   0.00366880
267.00000000   0.00366319
268.00000000   0.00363985
269.00000000   0.00363926
270.00000000   0.00358396
271.00000000   0.00358396
272.00000000   0.00357490
273.00000000   0.00357490
274.00000000   0.00357011
275.00000000   0.00356611
276.00000000   0.00356611
277.00000000   0.00356188
278.00000000   0.00354692
279.00000000   0.00354692
280.00000000   0.00350466
281.00000000   0.00350271
282.00000000   0.00349347
283.00000000   0.00349347
284.00000000   0.00345379
285.00000000   0.00345286
286.00000000   0.00345286
287.00000000   0.00344722
288.00000000   0.00342870
289.00000000   0.00342853
290.00000000   0.00342268
291.00000000   0.00342268
292.00000000   0.00341639
293.00000000   0.00341639
294.00000000   0.00339126
295.00000000   0.00339126
296.00000000   0.00337464
297.00000000   0.00336847
298.00000000   0.00335728
299.00000000   0.00334346
300.00000000   0.00334201
301.00000000   0.00333109
302.00000000   0.00333056
303.00000000   0.00332973
304.00000000   0.00332973
305.00000000   0.00332855
306.00000000   0.00332398
307.00000000   0.00328356
308.00000000   0.00328356
309.00000000   0.00327830
310.00000000   0.00327214
311.00000000   0.00325448
312.00000000   0.00325434
313.00000000   0.00323645
314.00000000   0.00323645
315.00000000   0.00323426
316.00000000   0.00323426
317.00000000   0.00321889
318.00000000   0.00321563
319.00000000   0.00321015
320.00000000   0.00320685
321.00000000   0.00320578
322.00000000   0.00320567
323.00000000   0.00319219
324.00000000   0.00319219
325.00000000   0.00317265
326.00000000   0.00317265
327.00000000   0.00316596
328.00000000   0.00316596
329.00000000   0.00314308
330.00000000   0.00314308
331.00000000   0.00313859
332.00000000   0.00313748
333.00000000   0.00313748
334.00000000   0.00313475
335.00000000   0.00311819
336.00000000   0.00311770
337.00000000   0.00311699
338.00000000   0.00311699
339.00000000   0.00310163
340.00000000   0.00310162
341.00000000   0.00309123
342.00000000   0.00309123
343.00000000   0.00307687
344.00000000   0.00307687
345.00000000   0.00306596
346.00000000   0.00306327
347.00000000   0.00306252
348.00000000   0.00306252
349.00000000   0.00304390
350.00000000   0.00304357
351.00000000   0.00303731
352.00000000   0.00303725
353.00000000   0.00303725
354.00000000   0.00303615
355.00000000   0.00303608
356.00000000   0.00303207
357.00000000   0.00302632
358.00000000   0.00302279
359.00000000   0.00302279
360.00000000   0.00301145
361.00000000   0.00300604
362.00000000   0.00300273
363.00000000   0.00300273
364.00000000   0.00300109
365.00000000   0.00300105
366.00000000   0.00300077
367.00000000   0.00300052
368.00000000   0.00298278
369.00000000   0.00298278
370.00000000   0.00297906
371.00000000   0.00297507
372.00000000   0.00297140
373.00000000   0.00297140
374.00000000   0.00295518
375.00000000   0.00295492
376.00000000   0.00294054
377.00000000   0.00293752
378.00000000   0.00293510
379.00000000   0.00293510
380.00000000   0.00293460
381.00000000   0.00293460
382.00000000   0.00290231
383.00000000   0.00290231
384.00000000   0.00290077
385.00000000   0.00289876
386.00000000   0.00289870
387.00000000   0.00289870
388.00000000   0.00289158
389.00000000   0.00289158
390.00000000   0.00288744
391.00000000   0.00288744
392.00000000   0.00286822
393.00000000   0.00286822
394.00000000   0.00286636
395.00000000   0.00286521
396.00000000   0.00284458
397.00000000   0.00284409
398.00000000   0.00284327
399.00000000   0.00284318
400.00000000   0.00284318
401.00000000   0.00284316
402.00000000   0.00281681
403.00000000   0.00281681
404.00000000   0.00279473
405.00000000   0.00279473
406.00000000   0.00279054
407.00000000   0.00279054
408.00000000   0.00278351
409.00000000   0.00278351
410.00000000   0.00278104
411.00000000   0.00277898
412.00000000   0.00277490
413.00000000   0.00276760
414.00000000   0.00276469
415.00000000   0.00275238
416.00000000   0.00275006
417.00000000   0.00273614
418.00000000   0.00273474
419.00000000   0.00273463
420.00000000   0.00273449
421.00000000   0.00272364
422.00000000   0.00272270
423.00000000   0.00272089
424.00000000   0.00272049
425.00000000   0.00267734
426.00000000   0.00267734
427.00000000   0.00267637
428.00000000   0.00267637
429.00000000   0.00267149
430.00000000   0.00267149
431.00000000   0.00266415
432.00000000   0.00266415
433.00000000   0.00265722
434.00000000   0.00265722
435.00000000   0.00265622
436.00000000   0.00265622
437.00000000   0.00265227
438.00000000   0.00265227
439.00000000   0.00261777
440.00000000   0.00261764
441.00000000   0.00259418
442.00000000   0.00259349
443.00000000   0.00258788
444.00000000   0.00258708
445.00000000   0.00258448
446.00000000   0.00258412
447.00000000   0.00258303
448.00000000   0.00258269
449.00000000   0.00258228
450.00000000   0.00258154
451.00000000   0.00258075
452.00000000   0.00255868
453.00000000   0.00255868
454.00000000   0.00253166
455.00000000   0.00253166
456.00000000   0.00251751
457.00000000   0.00251751
458.00000000   0.00251139
459.00000000   0.00251139
460.00000000   0.00250896
461.00000000   0.00250896
462.00000000   0.00250776
463.00000000   0.00250776
464.00000000   0.00250070
465.00000000   0.00250060
466.00000000   0.00247200
467.00000000   0.00247162
468.00000000   0.00245542
469.00000000   0.00245467
470.00000000   0.00244664
471.00000000   0.00244555
472.00000000   0.00244453
473.00000000   0.00244453
474.00000000   0.00244243
475.00000000   0.00244127
476.00000000   0.00244058
477.00000000   0.00241509
478.00000000   0.00241509
479.00000000   0.00239720
480.00000000   0.00239720
481.00000000   0.00239120
482.00000000   0.00239113
483.00000000   0.00238726
484.00000000   0.00238726
485.00000000   0.00238280
486.00000000   0.00238280
487.00000000   0.00236241
488.00000000   0.00236215
489.00000000   0.00234483
490.00000000   0.00234437
491.00000000   0.00234133
492.00000000   0.00234133
493.00000000   0.00233545
494.00000000   0.00233485
495.00000000   0.00233219
496.00000000   0.00231407
497.00000000   0.00231407
498.00000000   0.00229784
499.00000000   0.00229784
500.00000000   0.00229575


==> plot_data/eigenvalues_7.txt <==
  1.00000000   0.23057354
  2.00000000   0.21392572
  3.00000000   0.21392572
  4.00000000   0.19903216
  5.00000000   0.19011783
  6.00000000   0.19009631
  7.00000000   0.17761664
  8.00000000   0.17761664
  9.00000000   0.16319777
 10.00000000   0.16319777
 11.00000000   0.15951953
 12.00000000   0.15330639
 13.00000000   0.15321186
 14.00000000   0.13872463
 15.00000000   0.13872463
 16.00000000   0.13660208
 17.00000000   0.13657486
 18.00000000   0.12898543
 19.00000000   0.12898543
 20.00000000   0.12181002
 21.00000000   0.11784463
 22.00000000   0.11766152
 23.00000000   0.11241412
 24.00000000   0.11241412
 25.00000000   0.10679669
 26.00000000   0.10670932
 27.00000000   0.10449958
 28.00000000   0.10449958
 29.00000000   0.09830085
 30.00000000   0.09830085
 31.00000000   0.09164575
 32.00000000   0.09162314
 33.00000000   0.09070621
 34.00000000   0.08830744
 35.00000000   0.08806605
 36.00000000   0.08748655
 37.00000000   0.08748655
 38.00000000   0.08130345
 39.00000000   0.08116379
 40.00000000   0.07748794
 41.00000000   0.07748794
 42.00000000   0.07439144
 43.00000000   0.07439144
 44.00000000   0.07364221
 45.00000000   0.07364221
 46.00000000   0.07140765
 47.00000000   0.07135174
 48.00000000   0.06703159
 49.00000000   0.06679320
 50.00000000   0.06679320
 51.00000000   0.06561205
 52.00000000   0.06535521
 53.00000000   0.06123616
 54.00000000   0.06107221
 55.00000000   0.06039800
 56.00000000   0.06038832
 57.00000000   0.05821441
 58.00000000   0.05821441
 59.00000000   0.05736581
 60.00000000   0.05736581
 61.00000000   0.05498952
 62.00000000   0.05498952
 63.00000000   0.05489828
 64.00000000   0.05481589
 65.00000000   0.05068216
 66.00000000   0.05068216
 67.00000000   0.04971719
 68.00000000   0.04916732
 69.00000000   0.04916732
 70.00000000   0.04888588
 71.00000000   0.04864003
 72.00000000   0.04758718
 73.00000000   0.04756669
 74.00000000   0.04613488
 75.00000000   0.04597224
 76.00000000   0.04512667
 77.00000000   0.04512667
 78.00000000   0.04278247
 79.00000000   0.04278247
 80.00000000   0.04208143
 81.00000000   0.04198786
 82.00000000   0.04129020
 83.00000000   0.04129020
 84.00000000   0.04021755
 85.00000000   0.04021266
 86.00000000   0.03905552
 87.00000000   0.03905552
 88.00000000   0.03855860
 89.00000000   0.03855860
 90.00000000   0.03728979
 91.00000000   0.03725393
 92.00000000   0.03722849
 93.00000000   0.03673156
 94.00000000   0.03654708
 95.00000000   0.03500641
 96.00000000   0.03495409
 97.00000000   0.03495409
 98.00000000   0.03485979
 99.00000000   0.03308412
100.00000000   0.03308412
101.00000000   0.03238701
102.00000000   0.03229473
103.00000000   0.03229105
104.00000000   0.03229105
105.00000000   0.03223577
106.00000000   0.03222405
107.00000000   0.03133653
108.00000000   0.03133653
109.00000000   0.03088722
110.00000000   0.03088722
111.00000000   0.02957354
112.00000000   0.02957354
113.00000000   0.02920882
114.00000000   0.02915408
115.00000000   0.02829524
116.00000000   0.02797992
117.00000000   0.02781965
118.00000000   0.02739411
119.00000000   0.02739169
120.00000000   0.02720632
121.00000000   0.02720632
122.00000000   0.02685466
123.00000000   0.02675919
124.00000000   0.02675919
125.00000000   0.02672951
126.00000000   0.02576660
127.00000000   0.02575172
128.00000000   0.02513272
129.00000000   0.02504891
130.00000000   0.02472712
131.00000000   0.02472712
132.00000000   0.02446729
133.00000000   0.02446729
134.00000000   0.02408477
135.00000000   0.02408477
136.00000000   0.02300266
137.00000000   0.02295015
138.00000000   0.02293356
139.00000000   0.02293356
140.00000000   0.02283278
141.00000000   0.02283278
142.00000000   0.02236434
143.00000000   0.02235703
144.00000000   0.02180915
145.00000000   0.02161205
146.00000000   0.02160892
147.00000000   0.02160892
148.00000000   0.02148297
149.00000000   0.02135011
150.00000000   0.02135011
151.00000000   0.02087527
152.00000000   0.02076234
153.00000000   0.02062625
154.00000000   0.02061998
155.00000000   0.01971061
156.00000000   0.01963790
157.00000000   0.01949524
158.00000000   0.01949524
159.00000000   0.01919939
160.00000000   0.01919939
161.00000000   0.01916392
162.00000000   0.01916335
163.00000000   0.01880884
164.00000000   0.01880884
165.00000000   0.01877475
166.00000000   0.01877475
167.00000000   0.01825975
168.00000000   0.01824013
169.00000000   0.01823146
170.00000000   0.01821178
171.00000000   0.01800335
172.00000000   0.01800335
173.00000000   0.01748812
174.00000000   0.01748812
175.00000000   0.01706587
176.00000000   0.01693576
177.00000000   0.01692568
178.00000000   0.01692568
179.00000000   0.01683346
180.00000000   0.01662850
181.00000000   0.01659752
182.00000000   0.01641054
183.00000000   0.01634481
184.00000000   0.01619232
185.00000000   0.01619232
186.00000000   0.01592111
187.00000000   0.01591813
188.00000000   0.01564012
189.00000000   0.01564012
190.00000000   0.01563689
191.00000000   0.01557707
192.00000000   0.01548377
193.00000000   0.01548377
194.00000000   0.01513699
195.00000000   0.01513699
196.00000000   0.01491284
197.00000000   0.01490372
198.00000000   0.01484623
199.00000000   0.01484623
200.00000000   0.01463240
201.00000000   0.01459026
202.00000000   0.01431816
203.00000000   0.01431816
204.00000000   0.01421961
205.00000000   0.01421961
206.00000000   0.01377240
207.00000000   0.01377181
208.00000000   0.01357325
209.00000000   0.01357325
210.00000000   0.01356240
211.00000000   0.01355377
212.00000000   0.01355377
213.00000000   0.01346104
214.00000000   0.01346089
215.00000000   0.01345506
216.00000000   0.01337860
217.00000000   0.01322452
218.00000000   0.01322350
219.00000000   0.01309665
220.00000000   0.01304019
221.00000000   0.01278089
222.00000000   0.01278089
223.00000000   0.01265925
224.00000000   0.01265925
225.00000000   0.01255537
226.00000000   0.01250469
227.00000000   0.01224952
228.00000000   0.01224167
229.00000000   0.01210280
230.00000000   0.01210280
231.00000000   0.01189725
232.00000000   0.01189725
233.00000000   0.01184558
234.00000000   0.01180919
235.00000000   0.01178842
236.00000000   0.01178842
237.00000000   0.01165084
238.00000000   0.01165084
239.00000000   0.01162567
240.00000000   0.01162509
241.00000000   0.01151891
242.00000000   0.01151891
243.00000000   0.01136343
244.00000000   0.01136343
245.00000000   0.01103124
246.00000000   0.01102167
247.00000000   0.01101350
248.00000000   0.01099849
249.00000000   0.01099321
250.00000000   0.01099321
251.00000000   0.01088575
252.00000000   0.01083524
253.00000000   0.01077703
254.00000000   0.01059714
255.00000000   0.01059714
256.00000000   0.01058282
257.00000000   0.01053783
258.00000000   0.01034550
259.00000000   0.01034550
260.00000000   0.01020472
261.00000000   0.01015761
262.00000000   0.01015359
263.00000000   0.01015350
264.00000000   0.01011953
265.00000000   0.01011818
266.00000000   0.01002635
267.00000000   0.01002635
268.00000000   0.00982271
269.00000000   0.00982024
270.00000000   0.00980552
271.00000000   0.00980552
272.00000000   0.00968698
273.00000000   0.00965968
274.00000000   0.00965968
275.00000000   0.00965808
276.00000000   0.00960918
277.00000000   0.00960918
278.00000000   0.00954595
279.00000000   0.00954595
280.00000000   0.00938629
281.00000000   0.00938629
282.00000000   0.00921931
283.00000000   0.00921325
284.00000000   0.00909499
285.00000000   0.00907069
286.00000000   0.00900787
287.00000000   0.00900787
288.00000000   0.00887537
289.00000000   0.00883924
290.00000000   0.00883881
291.00000000   0.00883881
292.00000000   0.00879826
293.00000000   0.00879826
294.00000000   0.00879233
295.00000000   0.00869901
296.00000000   0.00869777
297.00000000   0.00865434
298.00000000   0.00862006
299.00000000   0.00854323
300.00000000   0.00854323
301.00000000   0.00852944
302.00000000   0.00852944
303.00000000   0.00844215
304.00000000   0.00842537
305.00000000   0.00836690
306.00000000   0.00834426
307.00000000   0.00831954
308.00000000   0.00831781
309.00000000   0.00806380
310.00000000   0.00806380
311.00000000   0.00803839
312.00000000   0.00803839
313.00000000   0.00800560
314.00000000   0.00799556
315.00000000   0.00799556
316.00000000   0.00798119
317.00000000   0.00792980
318.00000000   0.00792980
319.00000000   0.00775646
320.00000000   0.00775128
321.00000000   0.00773697
322.00000000   0.00773697
323.00000000   0.00766924
324.00000000   0.00766911
325.00000000   0.00758948
326.00000000   0.00758948
327.00000000   0.00756947
328.00000000   0.00754963
329.00000000   0.00746229
330.00000000   0.00746229
331.00000000   0.00746096
332.00000000   0.00746032
333.00000000   0.00742132
334.00000000   0.00742132
335.00000000   0.00732147
336.00000000   0.00729665
337.00000000   0.00728772
338.00000000   0.00728772
339.00000000   0.00725937
340.00000000   0.00716207
341.00000000   0.00713342
342.00000000   0.00711294
343.00000000   0.00711294
344.00000000   0.00708091
345.00000000   0.00707555
346.00000000   0.00707527
347.00000000   0.00707053
348.00000000   0.00695198
349.00000000   0.00693094
350.00000000   0.00683496
351.00000000   0.00683496
352.00000000   0.00672506
353.00000000   0.00672506
354.00000000   0.00671867
355.00000000   0.00671867
356.00000000   0.00668337
357.00000000   0.00666693
358.00000000   0.00666693
359.00000000   0.00666288
360.00000000   0.00666093
361.00000000   0.00666083
362.00000000   0.00659090
363.00000000   0.00659090
364.00000000   0.00656872
365.00000000   0.00656470
366.00000000   0.00655751
367.00000000   0.00655751
368.00000000   0.00644780
369.00000000   0.00644780
370.00000000   0.00642059
371.00000000   0.00641867
372.00000000   0.00635658
373.00000000   0.00634188
374.00000000   0.00628467
375.00000000   0.00628467
376.00000000   0.00624971
377.00000000   0.00624971
378.00000000   0.00623929
379.00000000   0.00623929
380.00000000   0.00611024
381.00000000   0.00609235
382.00000000   0.00606188
383.00000000   0.00605401
384.00000000   0.00605163
385.00000000   0.00598999
386.00000000   0.00598764
387.00000000   0.00598455
388.00000000   0.00598455
389.00000000   0.00598316
390.00000000   0.00596851
391.00000000   0.00593135
392.00000000   0.00593134
393.00000000   0.00588042
394.00000000   0.00588042
395.00000000   0.00583621
396.00000000   0.00583621
397.00000000   0.00583584
398.00000000   0.00581825
399.00000000   0.00579731
400.00000000   0.00579689
401.00000000   0.00569145
402.00000000   0.00569145
403.00000000   0.00568197
404.00000000   0.00568197
405.00000000   0.00563751
406.00000000   0.00561848
407.00000000   0.00560173
408.00000000   0.00560076
409.00000000   0.00559564
410.00000000   0.00559564
411.00000000   0.00554859
412.00000000   0.00554737
413.00000000   0.00553739
414.00000000   0.00553739
415.00000000   0.00543147
416.00000000   0.00543147
417.00000000   0.00538992
418.00000000   0.00538786
419.00000000   0.00538786
420.00000000   0.00537763
421.00000000   0.00536017
422.00000000   0.00536017
423.00000000   0.00527650
424.00000000   0.00527650
425.00000000   0.00526443
426.00000000   0.00526443
427.00000000   0.00522359
428.00000000   0.00522336
429.00000000   0.00521412
430.00000000   0.00521005
431.00000000   0.00515630
432.00000000   0.00515630
433.00000000   0.00515098
434.00000000   0.00514562
435.00000000   0.00511702
436.00000000   0.00510796
437.00000000   0.00510718
438.00000000   0.00508412
439.00000000   0.00508412
440.00000000   0.00506528
441.00000000   0.00506515
442.00000000   0.00506284
443.00000000   0.00504725
444.00000000   0.00502024
445.00000000   0.00502024
446.00000000   0.00495375
447.00000000   0.00495375
448.00000000   0.00494816
449.00000000   0.00493469
450.00000000   0.00485968
451.00000000   0.00485968
452.00000000   0.00482500
453.00000000   0.00482369
454.00000000   0.00482279
455.00000000   0.00481760
456.00000000   0.00479315
457.00000000   0.00478445
458.00000000   0.00474620
459.00000000   0.00474620
460.00000000   0.00470387
461.00000000   0.00470387
462.00000000   0.00470220
463.00000000   0.00470220
464.00000000   0.00467761
465.00000000   0.00467761
466.00000000   0.00467047
467.00000000   0.00467047
468.00000000   0.00462295
469.00000000   0.00462295
470.00000000   0.00461606
471.00000000   0.00461598
472.00000000   0.00461343
473.00000000   0.00461068
474.00000000   0.00461068
475.00000000   0.00460347
476.00000000   0.00454203
477.00000000   0.00454203
478.00000000   0.00452213
479.00000000   0.00451950
480.00000000   0.00450591
481.00000000   0.00450591
482.00000000   0.00445173
483.00000000   0.00445032
484.00000000   0.00440978
485.00000000   0.00439912
486.00000000   0.00439130
487.00000000   0.00437583
488.00000000   0.00436500
489.00000000   0.00436333
490.00000000   0.00436333
491.00000000   0.00435218
492.00000000   0.00435218
493.00000000   0.00434348
494.00000000   0.00434348
495.00000000   0.00432493
496.00000000   0.00431271
497.00000000   0.00424036
498.00000000   0.00423408
499.00000000   0.00423408
500.00000000   0.00422841
501.00000000   0.00422314
502.00000000   0.00422248
503.00000000   0.00420691
504.00000000   0.00420687
505.00000000   0.00419206
506.00000000   0.00419206
507.00000000   0.00418437
508.00000000   0.00417996
509.00000000   0.00416235
510.00000000   0.00416235
511.00000000   0.00412388
512.00000000   0.00411546
513.00000000   0.00410158
514.00000000   0.00410135
515.00000000   0.00409453
516.00000000   0.00409453
517.00000000   0.00406656
518.00000000   0.00406656
519.00000000   0.00403444
520.00000000   0.00403444
521.00000000   0.00402593
522.00000000   0.00402593
523.00000000   0.00400514
524.00000000   0.00400514
525.00000000   0.00398772
526.00000000   0.00397938
527.00000000   0.00397315
528.00000000   0.00397315
529.00000000   0.00395568
530.00000000   0.00395416
531.00000000   0.00393878
532.00000000   0.00393812
533.00000000   0.00388721
534.00000000   0.00388721
535.00000000   0.00384338
536.00000000   0.00384338
537.00000000   0.00383910
538.00000000   0.00383910
539.00000000   0.00383251
540.00000000   0.00382583
541.00000000   0.00382107
542.00000000   0.00382107
543.00000000   0.00381131
544.00000000   0.00381131
545.00000000   0.00378546
546.00000000   0.00378438
547.00000000   0.00378133
548.00000000   0.00377790
549.00000000   0.00377790
550.00000000   0.00377309
551.00000000   0.00376233
552.00000000   0.00373434
553.00000000   0.00373434
554.00000000   0.00373281
555.00000000   0.00373103
556.00000000   0.00373029
557.00000000   0.00372325
558.00000000   0.00367253
559.00000000   0.00367218
560.00000000   0.00366777
561.00000000   0.00366403
562.00000000   0.00366139
563.00000000   0.00366015
564.00000000   0.00365209
565.00000000   0.00365209
566.00000000   0.00361527
567.00000000   0.00361527
568.00000000   0.00359911
569.00000000   0.00359911
570.00000000   0.00358257
571.00000000   0.00357604
572.00000000   0.00352334
573.00000000   0.00352334
574.00000000   0.00352262
575.00000000   0.00352262
576.00000000   0.00351652
577.00000000   0.00351612
578.00000000   0.00351206
579.00000000   0.00351206
580.00000000   0.00350461
581.00000000   0.00350454
582.00000000   0.00349635
583.00000000   0.00349587
584.00000000   0.00349587
585.00000000   0.00349320
586.00000000   0.00347917
587.00000000   0.00347480
588.00000000   0.00347412
589.00000000   0.00347412
590.00000000   0.00345186
591.00000000   0.00345186
592.00000000   0.00343250
593.00000000   0.00343250
594.00000000   0.00342564
595.00000000   0.00342564
596.00000000   0.00338797
597.00000000   0.00338797
598.00000000   0.00338056
599.00000000   0.00338056
600.00000000   0.00336894
601.00000000   0.00336894
602.00000000   0.00336615
603.00000000   0.00336132
604.00000000   0.00332920
605.00000000   0.00332796
606.00000000   0.00331973
607.00000000   0.00331926
608.00000000   0.00330736
609.00000000   0.00330736
610.00000000   0.00329165
611.00000000   0.00328452
612.00000000   0.00327676
613.00000000   0.00326687
614.00000000   0.00326686
615.00000000   0.00325627
616.00000000   0.00325133
617.00000000   0.00325133
618.00000000   0.00324985
619.00000000   0.00324985
620.00000000   0.00324797
621.00000000   0.00324161
622.00000000   0.00324083
623.00000000   0.00322656
624.00000000   0.00322656
625.00000000   0.00322578
626.00000000   0.00322576
627.00000000   0.00321441
628.00000000   0.00321441
629.00000000   0.00320751
630.00000000   0.00320161
631.00000000   0.00319066
632.00000000   0.00319066
633.00000000   0.00317360
634.00000000   0.00317305
635.00000000   0.00314680
636.00000000   0.00314676
637.00000000   0.00314484
638.00000000   0.00314012
639.00000000   0.00312099
640.00000000   0.00311937
641.00000000   0.00311486
642.00000000   0.00311486
643.00000000   0.00309492
644.00000000   0.00309492
645.00000000   0.00309110
646.00000000   0.00309110
647.00000000   0.00308019
648.00000000   0.00308019
649.00000000   0.00307069
650.00000000   0.00307066
651.00000000   0.00307066
652.00000000   0.00306676
653.00000000   0.00306261
654.00000000   0.00306261
655.00000000   0.00305734
656.00000000   0.00305734
657.00000000   0.00303560
658.00000000   0.00303548
659.00000000   0.00303541
660.00000000   0.00303541
661.00000000   0.00303052
662.00000000   0.00303052
663.00000000   0.00301156
664.00000000   0.00301156
665.00000000   0.00300556
666.00000000   0.00300527
667.00000000   0.00300420
668.00000000   0.00300319
669.00000000   0.00298835
670.00000000   0.00298552
671.00000000   0.00298414
672.00000000   0.00298414
673.00000000   0.00297001
674.00000000   0.00297001
675.00000000   0.00296731
676.00000000   0.00296731
677.00000000   0.00293185
678.00000000   0.00293185
679.00000000   0.00292674
680.00000000   0.00292674
681.00000000   0.00292239
682.00000000   0.00292228
683.00000000   0.00292007
684.00000000   0.00292007
685.00000000   0.00291279
686.00000000   0.00291279
687.00000000   0.00290554
688.00000000   0.00290133
689.00000000   0.00290062
690.00000000   0.00290062
691.00000000   0.00289901
692.00000000   0.00289890
693.00000000   0.00289342
694.00000000   0.00289035
695.00000000   0.00288423
696.00000000   0.00287390
697.00000000   0.00287390
698.00000000   0.00287089
699.00000000   0.00287089
700.00000000   0.00286815
701.00000000   0.00286367
702.00000000   0.00286139
703.00000000   0.00286139
704.00000000   0.00284898
705.00000000   0.00284898
706.00000000   0.00284020
707.00000000   0.00284020
708.00000000   0.00283814
709.00000000   0.00283813
710.00000000   0.00283556
711.00000000   0.00283079
712.00000000   0.00282397
713.00000000   0.00282397
714.00000000   0.00282021
715.00000000   0.00282021
716.00000000   0.00281974
717.00000000   0.00281903
718.00000000   0.00281360
719.00000000   0.00281358
720.00000000   0.00280008
721.00000000   0.00280008
722.00000000   0.00279548
723.00000000   0.00279548
724.00000000   0.00279259
725.00000000   0.00279259
726.00000000   0.00279130
727.00000000   0.00278766
728.00000000   0.00276428
729.00000000   0.00276428
730.00000000   0.00275404
731.00000000   0.00275400
732.00000000   0.00275165
733.00000000   0.00275165
734.00000000   0.00274546
735.00000000   0.00274489
736.00000000   0.00273999
737.00000000   0.00273713
738.00000000   0.00272701
739.00000000   0.00272701
740.00000000   0.00272666
741.00000000   0.00272666
742.00000000   0.00272292
743.00000000   0.00272292
744.00000000   0.00271179
745.00000000   0.00271179
746.00000000   0.00270267
747.00000000   0.00270267
748.00000000   0.00268944
749.00000000   0.00268944
750.00000000   0.00268549
751.00000000   0.00268521
752.00000000   0.00268495
753.00000000   0.00268418
754.00000000   0.00268418
755.00000000   0.00268280
756.00000000   0.00266406
757.00000000   0.00266406
758.00000000   0.00265764
759.00000000   0.00265764
760.00000000   0.00264680
761.00000000   0.00264670
762.00000000   0.00263636
763.00000000   0.00263632
764.00000000   0.00263050
765.00000000   0.00262897
766.00000000   0.00261942
767.00000000   0.00261942
768.00000000   0.00261562
769.00000000   0.00261562
770.00000000   0.00258687
771.00000000   0.00258687
772.00000000   0.00258404
773.00000000   0.00258404
774.00000000   0.00258201
775.00000000   0.00258064
776.00000000   0.00257700
777.00000000   0.00257700
778.00000000   0.00257386
779.00000000   0.00257050
780.00000000   0.00256649
781.00000000   0.00255629
782.00000000   0.00255270
783.00000000   0.00254369
784.00000000   0.00254346
785.00000000   0.00253486
786.00000000   0.00253486
787.00000000   0.00253401
788.00000000   0.00253096
789.00000000   0.00252793
790.00000000   0.00252790
791.00000000   0.00252371
792.00000000   0.00252365
793.00000000   0.00250563
794.00000000   0.00250315
795.00000000   0.00249737
796.00000000   0.00249737
797.00000000   0.00247384
798.00000000   0.00247188
799.00000000   0.00246982
800.00000000   0.00246982
801.00000000   0.00246860
802.00000000   0.00246860
803.00000000   0.00245806
804.00000000   0.00245806
805.00000000   0.00244192
806.00000000   0.00244051
807.00000000   0.00243630
808.00000000   0.00243630
809.00000000   0.00242801
810.00000000   0.00242801
811.00000000   0.00241404
812.00000000   0.00241389
813.00000000   0.00241389
814.00000000   0.00241314
815.00000000   0.00240678
816.00000000   0.00240673
817.00000000   0.00239506
818.00000000   0.00239458
819.00000000   0.00239450
820.00000000   0.00239450
821.00000000   0.00239058
822.00000000   0.00239039
823.00000000   0.00237206
824.00000000   0.00237206
825.00000000   0.00234951
826.00000000   0.00234951
827.00000000   0.00234299
828.00000000   0.00234299
829.00000000   0.00233052
830.00000000   0.00233052
831.00000000   0.00232175
832.00000000   0.00232175
833.00000000   0.00231952
834.00000000   0.00231952
835.00000000   0.00231430
836.00000000   0.00231279
837.00000000   0.00230948
838.00000000   0.00230384
839.00000000   0.00230141
840.00000000   0.00229123
841.00000000   0.00228913
842.00000000   0.00227797
843.00000000   0.00227793
844.00000000   0.00227611
845.00000000   0.00227442
846.00000000   0.00226101
847.00000000   0.00225976
848.00000000   0.00225262
849.00000000   0.00225237
850.00000000   0.00224915
851.00000000   0.00224841
852.00000000   0.00224479
853.00000000   0.00224436
854.00000000   0.00221227
855.00000000   0.00221227
856.00000000   0.00220364
857.00000000   0.00220364
858.00000000   0.00219884
859.00000000   0.00219884
860.00000000   0.00219182
861.00000000   0.00219182
862.00000000   0.00218346
863.00000000   0.00218346
864.00000000   0.00218276
865.00000000   0.00218276
866.00000000   0.00217445
867.00000000   0.00217445
868.00000000   0.00217058
869.00000000   0.00217058
870.00000000   0.00216902
871.00000000   0.00216902
872.00000000   0.00214652
873.00000000   0.00214646
874.00000000   0.00211496
875.00000000   0.00211463
876.00000000   0.00210530
877.00000000   0.00210475
878.00000000   0.00210224
879.00000000   0.00210079
880.00000000   0.00209910
881.00000000   0.00209807
882.00000000   0.00209792
883.00000000   0.00209633
884.00000000   0.00209501
885.00000000   0.00209249
886.00000000   0.00209206
887.00000000   0.00209169
888.00000000   0.00209160
889.00000000   0.00208121
890.00000000   0.00208121
891.00000000   0.00204744
892.00000000   0.00204744
893.00000000   0.00202786
894.00000000   0.00202786
895.00000000   0.00201854
896.00000000   0.00201854
897.00000000   0.00201699
898.00000000   0.00201693
899.00000000   0.00201628
900.00000000   0.00201628
901.00000000   0.00201441
902.00000000   0.00201441
903.00000000   0.00201379
904.00000000   0.00201379
905.00000000   0.00201336
906.00000000   0.00201336
907.00000000   0.00198196
908.00000000   0.00198174
909.00000000   0.00196022
910.00000000   0.00195973
911.00000000   0.00195425
912.00000000   0.00195425
913.00000000   0.00194782
914.00000000   0.00194697
915.00000000   0.00194151
916.00000000   0.00194027
917.00000000   0.00193859
918.00000000   0.00193719
919.00000000   0.00193703
920.00000000   0.00193607
921.00000000   0.00193602
922.00000000   0.00191848
923.00000000   0.00191848
924.00000000   0.00189517
925.00000000   0.00189517
926.00000000   0.00189358
927.00000000   0.00189353
928.00000000   0.00188072
929.00000000   0.00188072
930.00000000   0.00187232
931.00000000   0.00187232
932.00000000   0.00186783
933.00000000   0.00186783
934.00000000   0.00186573
935.00000000   0.00186573
936.00000000   0.00185789
937.00000000   0.00185770
938.00000000   0.00183534
939.00000000   0.00183534
940.00000000   0.00183399
941.00000000   0.00183362
942.00000000   0.00181869
943.00000000   0.00181811
944.00000000   0.00180949
945.00000000   0.00180874
946.00000000   0.00180459
947.00000000   0.00180379
948.00000000   0.00180264
949.00000000   0.00180021
950.00000000   0.00180021
951.00000000   0.00178003
952.00000000   0.00177999
953.00000000   0.00177630
954.00000000   0.00177630
955.00000000   0.00176080
956.00000000   0.00176080
957.00000000   0.00175160
958.00000000   0.00175160
959.00000000   0.00174730
960.00000000   0.00174730
961.00000000   0.00174620
962.00000000   0.00174605
963.00000000   0.00172797
964.00000000   0.00172797
965.00000000   0.00172315
966.00000000   0.00172288
967.00000000   0.00170843
968.00000000   0.00170803
969.00000000   0.00170027
970.00000000   0.00169980
971.00000000   0.00169741
972.00000000   0.00169592
973.00000000   0.00169592
974.00000000   0.00167962
975.00000000   0.00167959
976.00000000   0.00167429
977.00000000   0.00167429
978.00000000   0.00166102
979.00000000   0.00166102
980.00000000   0.00165471
981.00000000   0.00165471
982.00000000   0.00164998
983.00000000   0.00164988
984.00000000   0.00163527
985.00000000   0.00163527
986.00000000   0.00163054
987.00000000   0.00163036
988.00000000   0.00161956
989.00000000   0.00161932
990.00000000   0.00161588
991.00000000   0.00160850
992.00000000   0.00160850
993.00000000   0.00159528
994.00000000   0.00159526
995.00000000   0.00159179
996.00000000   0.00159179
997.00000000   0.00158377
998.00000000   0.00158377
999.00000000   0.00157194
1000.00000000   0.00157188


==> plot_data/eigenvalues_8.txt <==
  1.00000000   0.53830965
  2.00000000   0.37905977
  3.00000000   0.37905977
  4.00000000   0.27787659
  5.00000000   0.23672688
  6.00000000   0.23495735
  7.00000000   0.18181652
  8.00000000   0.18181652
  9.00000000   0.14094104
 10.00000000   0.14094104
 11.00000000   0.12677401
 12.00000000   0.11540679
 13.00000000   0.11275995
 14.00000000   0.08517134
 15.00000000   0.08482461
 16.00000000   0.08479881
 17.00000000   0.08479881
 18.00000000   0.07165269
 19.00000000   0.07165269
 20.00000000   0.06040109
 21.00000000   0.05722993
 22.00000000   0.05533759
 23.00000000   0.05285663
 24.00000000   0.05285663
 25.00000000   0.04635378
 26.00000000   0.04587063
 27.00000000   0.04256203
 28.00000000   0.04256203
 29.00000000   0.03779583
 30.00000000   0.03779583
 31.00000000   0.03417280
 32.00000000   0.03409063
 33.00000000   0.03154492
 34.00000000   0.03057773
 35.00000000   0.03057773
 36.00000000   0.03055321
 37.00000000   0.02946677
 38.00000000   0.02621830
 39.00000000   0.02582870
 40.00000000   0.02345465
 41.00000000   0.02345465
 42.00000000   0.02281805
 43.00000000   0.02281805
 44.00000000   0.02141226
 45.00000000   0.02141226
 46.00000000   0.02098197
 47.00000000   0.02087926
 48.00000000   0.01833770
 49.00000000   0.01833770
 50.00000000   0.01805276
 51.00000000   0.01769086
 52.00000000   0.01708915
 53.00000000   0.01584298
 54.00000000   0.01583884
 55.00000000   0.01574153
 56.00000000   0.01548145
 57.00000000   0.01477063
 58.00000000   0.01477063
 59.00000000   0.01396188
 60.00000000   0.01396188
 61.00000000   0.01328994
 62.00000000   0.01319310
 63.00000000   0.01303665
 64.00000000   0.01303665
 65.00000000   0.01157533
 66.00000000   0.01157533
 67.00000000   0.01133063
 68.00000000   0.01133063
 69.00000000   0.01114992
 70.00000000   0.01103875
 71.00000000   0.01069697
 72.00000000   0.01064641
 73.00000000   0.01063936
 74.00000000   0.01003110
 75.00000000   0.00986917
 76.00000000   0.00978421
 77.00000000   0.00978421
 78.00000000   0.00893033
 79.00000000   0.00893033
 80.00000000   0.00878237
 81.00000000   0.00870616
 82.00000000   0.00845244
 83.00000000   0.00845244
 84.00000000   0.00833407
 85.00000000   0.00833393
 86.00000000   0.00793814
 87.00000000   0.00793814
 88.00000000   0.00769015
 89.00000000   0.00769015
 90.00000000   0.00743669
 91.00000000   0.00737078
 92.00000000   0.00733220
 93.00000000   0.00719798
 94.00000000   0.00707051
 95.00000000   0.00674349
 96.00000000   0.00672646
 97.00000000   0.00672646
 98.00000000   0.00664479
 99.00000000   0.00629267
100.00000000   0.00629267
101.00000000   0.00606256
102.00000000   0.00604851
103.00000000   0.00604771
104.00000000   0.00604328
105.00000000   0.00604328
106.00000000   0.00600921
107.00000000   0.00578579
108.00000000   0.00578579
109.00000000   0.00568261
110.00000000   0.00568261
111.00000000   0.00535847
112.00000000   0.00535847
113.00000000   0.00529182
114.00000000   0.00526014
115.00000000   0.00508372
116.00000000   0.00501944
117.00000000   0.00493699
118.00000000   0.00487895
119.00000000   0.00487857
120.00000000   0.00481393
121.00000000   0.00481393
122.00000000   0.00475512
123.00000000   0.00472582
124.00000000   0.00472582
125.00000000   0.00469636
126.00000000   0.00449605
127.00000000   0.00449527
128.00000000   0.00436897
129.00000000   0.00433473
130.00000000   0.00429898
131.00000000   0.00429898
132.00000000   0.00421615
133.00000000   0.00421615
134.00000000   0.00414090
135.00000000   0.00414090
136.00000000   0.00392397
137.00000000   0.00390904
138.00000000   0.00390904
139.00000000   0.00390553
140.00000000   0.00389910
141.00000000   0.00389910
142.00000000   0.00380614
143.00000000   0.00380512
144.00000000   0.00369219
145.00000000   0.00365922
146.00000000   0.00365636
147.00000000   0.00365636
148.00000000   0.00361116
149.00000000   0.00359524
150.00000000   0.00359524
151.00000000   0.00351320
152.00000000   0.00347665
153.00000000   0.00346729
154.00000000   0.00346459
155.00000000   0.00329114
156.00000000   0.00327102
157.00000000   0.00326538
158.00000000   0.00326538
159.00000000   0.00325379
160.00000000   0.00325354
161.00000000   0.00319511
162.00000000   0.00319511
163.00000000   0.00318548
164.00000000   0.00318548
165.00000000   0.00311015
166.00000000   0.00311015
167.00000000   0.00309130
168.00000000   0.00309130
169.00000000   0.00304620
170.00000000   0.00303632
171.00000000   0.00298116
172.00000000   0.00298116
173.00000000   0.00296268
174.00000000   0.00296268
175.00000000   0.00287828
176.00000000   0.00287828
177.00000000   0.00283362
178.00000000   0.00283347
179.00000000   0.00282529
180.00000000   0.00281682
181.00000000   0.00281594
182.00000000   0.00281594
183.00000000   0.00280090
184.00000000   0.00278991
185.00000000   0.00276337
186.00000000   0.00276197
187.00000000   0.00276197
188.00000000   0.00270767
189.00000000   0.00269146
190.00000000   0.00266828
191.00000000   0.00266813
192.00000000   0.00265855
193.00000000   0.00265855
194.00000000   0.00260060
195.00000000   0.00259080
196.00000000   0.00255685
197.00000000   0.00255685
198.00000000   0.00249456
199.00000000   0.00249041
200.00000000   0.00248528
201.00000000   0.00248528
202.00000000   0.00244523
203.00000000   0.00244523
204.00000000   0.00243286
205.00000000   0.00243204
206.00000000   0.00238632
207.00000000   0.00238632
208.00000000   0.00232621
209.00000000   0.00232621
210.00000000   0.00230044
211.00000000   0.00230044
212.00000000   0.00223480
213.00000000   0.00222906
214.00000000   0.00221521
215.00000000   0.00219663
216.00000000   0.00218907
217.00000000   0.00216668
218.00000000   0.00216590
219.00000000   0.00216520
220.00000000   0.00216310
221.00000000   0.00203411
222.00000000   0.00203411
223.00000000   0.00202864
224.00000000   0.00202864
225.00000000   0.00201750
226.00000000   0.00201750
227.00000000   0.00201199
228.00000000   0.00201199
229.00000000   0.00190558
230.00000000   0.00190438
231.00000000   0.00187659
232.00000000   0.00187214
233.00000000   0.00186893
234.00000000   0.00186449
235.00000000   0.00186343
236.00000000   0.00178632
237.00000000   0.00178632
238.00000000   0.00175031
239.00000000   0.00175031
240.00000000   0.00173732
241.00000000   0.00173732
242.00000000   0.00168022
243.00000000   0.00167952
244.00000000   0.00164566
245.00000000   0.00164380
246.00000000   0.00163483
247.00000000   0.00158838
248.00000000   0.00158838
249.00000000   0.00155993
250.00000000   0.00155993


==> plot_data/eigenvalues_9.txt <==
  1.00000000   0.69938698
  2.00000000   0.38757615
  3.00000000   0.38757615
  4.00000000   0.23503581
  5.00000000   0.18981498
  6.00000000   0.18507888
  7.00000000   0.12630471
  8.00000000   0.12630471
  9.00000000   0.09113049
 10.00000000   0.09113049
 11.00000000   0.07655733
 12.00000000   0.06943834
 13.00000000   0.06545704
 14.00000000   0.04733186
 15.00000000   0.04705196
 16.00000000   0.04579919
 17.00000000   0.04579919
 18.00000000   0.03740142
 19.00000000   0.03740142
 20.00000000   0.03016908
 21.00000000   0.02867301
 22.00000000   0.02684404
 23.00000000   0.02626214
 24.00000000   0.02626214
 25.00000000   0.02222202
 26.00000000   0.02189008
 27.00000000   0.02003682
 28.00000000   0.02003682
 29.00000000   0.01736712
 30.00000000   0.01736712
 31.00000000   0.01565791
 32.00000000   0.01560449
 33.00000000   0.01421969
 34.00000000   0.01380592
 35.00000000   0.01368886
 36.00000000   0.01368886
 37.00000000   0.01304003
 38.00000000   0.01151069
 39.00000000   0.01127878
 40.00000000   0.01026663
 41.00000000   0.01026663
 42.00000000   0.00981505
 43.00000000   0.00981505
 44.00000000   0.00920944
 45.00000000   0.00920944
 46.00000000   0.00894479
 47.00000000   0.00889345
 48.00000000   0.00773813
 49.00000000   0.00773813
 50.00000000   0.00772505
 51.00000000   0.00756965
 52.00000000   0.00724086
 53.00000000   0.00661609
 54.00000000   0.00654380
 55.00000000   0.00653731
 56.00000000   0.00648742
 57.00000000   0.00610253
 58.00000000   0.00610253
 59.00000000   0.00588330
 60.00000000   0.00588330
 61.00000000   0.00548711
 62.00000000   0.00546034
 63.00000000   0.00546034
 64.00000000   0.00544685
 65.00000000   0.00480280
 66.00000000   0.00480280
 67.00000000   0.00468728
 68.00000000   0.00462279
 69.00000000   0.00462279
 70.00000000   0.00462251
 71.00000000   0.00447625
 72.00000000   0.00438592
 73.00000000   0.00437684
 74.00000000   0.00419402
 75.00000000   0.00413283
 76.00000000   0.00406230
 77.00000000   0.00406230
 78.00000000   0.00376905
 79.00000000   0.00376905
 80.00000000   0.00369683
 81.00000000   0.00367608
 82.00000000   0.00358408
 83.00000000   0.00358365
 84.00000000   0.00357905
 85.00000000   0.00357905
 86.00000000   0.00345849
 87.00000000   0.00345849
 88.00000000   0.00330245
 89.00000000   0.00330245
 90.00000000   0.00327734
 91.00000000   0.00327366
 92.00000000   0.00313976
 93.00000000   0.00310446
 94.00000000   0.00305323
 95.00000000   0.00304979
 96.00000000   0.00304979
 97.00000000   0.00294707
 98.00000000   0.00292455
 99.00000000   0.00280703
100.00000000   0.00280186


==> plot_data/mse_1_0.txt <==
2.00000000e+00 5.06475476e-04
4.00000000e+00 7.65039746e-05
8.00000000e+00 3.55831589e-05
1.60000000e+01 1.77185344e-05
3.20000000e+01 5.10291330e-06
6.40000000e+01 2.09632612e-06
1.28000000e+02 1.16328423e-06
2.56000000e+02 4.51712021e-07
5.12000000e+02 1.82186899e-07
1.02400000e+03 1.31739516e-07
2.04800000e+03 6.40186707e-08
4.09600000e+03 2.05667833e-08
8.19200000e+03 8.60907410e-09
1.63840000e+04 5.26685393e-09
3.27680000e+04 1.31857354e-09


==> plot_data/mse_1_1.txt <==
2.00000000e+00 7.17460367e-04
4.00000000e+00 1.50317128e-04
8.00000000e+00 3.61696488e-05
1.60000000e+01 1.60988214e-05
3.20000000e+01 1.14967676e-05
6.40000000e+01 3.64277279e-06
1.28000000e+02 1.59469193e-06
2.56000000e+02 5.62927626e-07
5.12000000e+02 4.36785101e-07
1.02400000e+03 1.81649430e-07
2.04800000e+03 4.96054805e-08
4.09600000e+03 2.53419617e-08
8.19200000e+03 9.05300787e-09
1.63840000e+04 2.70752447e-09
3.27680000e+04 6.02486771e-10


==> plot_data/mse_1_2.txt <==
2.00000000e+00 1.47283877e-04
4.00000000e+00 3.63138139e-05
8.00000000e+00 1.48134387e-05
1.60000000e+01 5.26363196e-06
3.20000000e+01 1.93515246e-06
6.40000000e+01 1.11805872e-06
1.28000000e+02 3.97069903e-07
2.56000000e+02 1.81714304e-07
5.12000000e+02 8.50538281e-08
1.02400000e+03 3.36221467e-08
2.04800000e+03 1.44852155e-08
4.09600000e+03 7.78282326e-09
8.19200000e+03 4.05894705e-09
1.63840000e+04 1.32763089e-09
3.27680000e+04 2.93611451e-10


==> plot_data/mse_1_3.txt <==
2.00000000e+00 3.86714656e-05
4.00000000e+00 9.31564207e-06
8.00000000e+00 3.26542235e-06
1.60000000e+01 1.33840783e-06
3.20000000e+01 4.66004671e-07
6.40000000e+01 2.58689556e-07
1.28000000e+02 8.75949083e-08
2.56000000e+02 1.64332453e-08
5.12000000e+02 1.85912456e-08
1.02400000e+03 7.94811074e-09
2.04800000e+03 2.93965513e-09
4.09600000e+03 1.67474040e-09
8.19200000e+03 6.25644492e-10
1.63840000e+04 2.07179857e-10
3.27680000e+04 1.29522899e-10


==> plot_data/mse_1_4.txt <==
2.00000000e+00 9.40739815e-06
4.00000000e+00 1.86186596e-06
8.00000000e+00 6.36556187e-07
1.60000000e+01 2.58475139e-07
3.20000000e+01 9.61755401e-08
6.40000000e+01 5.32218784e-08
1.28000000e+02 1.47749867e-08
2.56000000e+02 8.79752754e-09
5.12000000e+02 2.42581282e-09
1.02400000e+03 1.25265073e-09
2.04800000e+03 7.27227586e-10
4.09600000e+03 4.65430705e-10
8.19200000e+03 1.24882241e-10
1.63840000e+04 3.68541587e-11
3.27680000e+04 2.13056028e-11


==> plot_data/mse_2_0.txt <==
2.00000000e+00 7.58258793e-04
4.00000000e+00 2.62249390e-04
8.00000000e+00 9.21324054e-05
1.60000000e+01 2.74346176e-05
3.20000000e+01 1.46902531e-05
6.40000000e+01 4.95550405e-06
1.28000000e+02 2.18073265e-06
2.56000000e+02 4.64820380e-07
5.12000000e+02 1.86800015e-07
1.02400000e+03 9.51998851e-08
2.04800000e+03 2.14713770e-08
4.09600000e+03 1.13113690e-08
8.19200000e+03 4.14891662e-09
1.63840000e+04 1.27101869e-09
3.27680000e+04 4.61731643e-10


==> plot_data/mse_2_1.txt <==
2.00000000e+00 2.37099641e-04
4.00000000e+00 8.67224961e-05
8.00000000e+00 1.62205907e-05
1.60000000e+01 1.09247372e-05
3.20000000e+01 7.30458305e-06
6.40000000e+01 2.93450139e-06
1.28000000e+02 1.79617727e-06
2.56000000e+02 1.14724828e-06
5.12000000e+02 4.21185601e-07
1.02400000e+03 7.25550683e-08
2.04800000e+03 1.49959080e-08
4.09600000e+03 5.80044164e-09
8.19200000e+03 2.80379968e-09
1.63840000e+04 1.46908913e-09
3.27680000e+04 5.69872205e-10


==> plot_data/mse_2_2.txt <==
2.00000000e+00 1.50443131e-04
4.00000000e+00 2.77762535e-05
8.00000000e+00 9.26101086e-06
1.60000000e+01 3.93300676e-06
3.20000000e+01 2.65639965e-06
6.40000000e+01 1.05745206e-06
1.28000000e+02 3.05765242e-07
2.56000000e+02 2.25562001e-07
5.12000000e+02 9.72191705e-08
1.02400000e+03 2.59289915e-08
2.04800000e+03 1.07838767e-08
4.09600000e+03 6.98489978e-09
8.19200000e+03 2.63060430e-09
1.63840000e+04 6.23517811e-10
3.27680000e+04 3.42872260e-10


==> plot_data/mse_2_3.txt <==
2.00000000e+00 1.74771394e-05
4.00000000e+00 4.87163635e-06
8.00000000e+00 1.18884362e-06
1.60000000e+01 6.66755302e-07
3.20000000e+01 5.60292425e-07
6.40000000e+01 1.85951335e-07
1.28000000e+02 1.36093464e-07
2.56000000e+02 8.88131672e-08
5.12000000e+02 2.38538460e-08
1.02400000e+03 3.03845753e-09
2.04800000e+03 2.32194464e-09
4.09600000e+03 1.01080597e-09
8.19200000e+03 5.81911062e-10
1.63840000e+04 2.49757764e-10
3.27680000e+04 5.58699211e-11


==> plot_data/mse_2_4.txt <==
2.00000000e+00 3.53932939e-06
4.00000000e+00 8.77321038e-07
8.00000000e+00 5.29825644e-07
1.60000000e+01 1.92772702e-07
3.20000000e+01 1.32659764e-07
6.40000000e+01 7.12373740e-08
1.28000000e+02 3.15591351e-08
2.56000000e+02 1.72636158e-08
5.12000000e+02 5.38267344e-09
1.02400000e+03 1.14558141e-09
2.04800000e+03 8.20309881e-10
4.09600000e+03 5.17765245e-10
8.19200000e+03 1.55469277e-10
1.63840000e+04 4.44068027e-11
3.27680000e+04 1.39841194e-11


==> plot_data/mse_3_0.txt <==
2.00000000e+00 1.65297817e-03
4.00000000e+00 4.18100291e-04
8.00000000e+00 8.67010129e-05
1.60000000e+01 1.39043853e-05
3.20000000e+01 2.76801587e-05
6.40000000e+01 1.22172687e-05
1.28000000e+02 3.54430150e-06
2.56000000e+02 1.09115697e-06
5.12000000e+02 2.49743969e-07
1.02400000e+03 9.73669487e-08
2.04800000e+03 3.23759131e-08
4.09600000e+03 1.87864508e-08
8.19200000e+03 7.29978816e-09
1.63840000e+04 2.22226109e-09
3.27680000e+04 5.38178084e-10


==> plot_data/mse_3_1.txt <==
2.00000000e+00 2.98486349e-04
4.00000000e+00 7.67788553e-05
8.00000000e+00 3.54867996e-05
1.60000000e+01 1.49687548e-05
3.20000000e+01 7.37053110e-06
6.40000000e+01 1.92302704e-06
1.28000000e+02 7.97077602e-07
2.56000000e+02 3.86101113e-07
5.12000000e+02 2.76207165e-07
1.02400000e+03 4.38760509e-08
2.04800000e+03 1.34668703e-08
4.09600000e+03 1.11874577e-08
8.19200000e+03 3.50439482e-09
1.63840000e+04 1.79915553e-09
3.27680000e+04 6.75008061e-10


==> plot_data/mse_3_2.txt <==
2.00000000e+00 2.45363947e-04
4.00000000e+00 2.68695221e-05
8.00000000e+00 1.10777086e-05
1.60000000e+01 5.37761958e-06
3.20000000e+01 1.27093902e-06
6.40000000e+01 7.52945424e-07
1.28000000e+02 4.16985449e-07
2.56000000e+02 1.78190809e-07
5.12000000e+02 6.07525005e-08
1.02400000e+03 4.20781919e-08
2.04800000e+03 1.26043841e-08
4.09600000e+03 3.83033751e-09
8.19200000e+03 2.26450797e-09
1.63840000e+04 9.24708637e-10
3.27680000e+04 2.67746443e-10


==> plot_data/mse_3_3.txt <==
2.00000000e+00 1.87205255e-05
4.00000000e+00 9.87558780e-06
8.00000000e+00 2.54782785e-06
1.60000000e+01 8.55323040e-07
3.20000000e+01 2.23281481e-07
6.40000000e+01 1.55751620e-07
1.28000000e+02 1.05985615e-07
2.56000000e+02 2.17648047e-08
5.12000000e+02 1.59391350e-08
1.02400000e+03 6.23734432e-09
2.04800000e+03 3.23977101e-09
4.09600000e+03 9.40278155e-10
8.19200000e+03 2.48816160e-10
1.63840000e+04 1.84401559e-10
3.27680000e+04 5.25577227e-11


==> plot_data/mse_3_4.txt <==
2.00000000e+00 4.65546234e-06
4.00000000e+00 8.54223060e-07
8.00000000e+00 4.23523885e-07
1.60000000e+01 2.22375725e-07
3.20000000e+01 1.32183202e-07
6.40000000e+01 3.66058927e-08
1.28000000e+02 1.80852631e-08
2.56000000e+02 7.75668525e-09
5.12000000e+02 3.32395710e-09
1.02400000e+03 1.39017252e-09
2.04800000e+03 4.80972943e-10
4.09600000e+03 1.26564148e-10
8.19200000e+03 8.34911729e-11
1.63840000e+04 2.30722459e-11
3.27680000e+04 2.80446340e-12


==> plot_data/mse_4_0.txt <==
2.00000000e+00 2.48790332e-04
4.00000000e+00 5.38999890e-05
8.00000000e+00 1.15738479e-05
1.60000000e+01 1.18455184e-05
3.20000000e+01 6.82957945e-06
6.40000000e+01 1.78731746e-06
1.28000000e+02 1.08089266e-06
2.56000000e+02 2.18949471e-07
5.12000000e+02 1.31807759e-07
1.02400000e+03 4.79876740e-08
2.04800000e+03 2.66230704e-08
4.09600000e+03 1.36532347e-08
8.19200000e+03 7.97773497e-09
1.63840000e+04 1.84451828e-09
3.27680000e+04 7.51683765e-10


==> plot_data/mse_4_1.txt <==
2.00000000e+00 4.44044972e-04
4.00000000e+00 1.71806064e-04
8.00000000e+00 3.35303670e-05
1.60000000e+01 1.60258646e-05
3.20000000e+01 5.00168529e-06
6.40000000e+01 2.07567036e-06
1.28000000e+02 1.09815949e-06
2.56000000e+02 5.12421837e-07
5.12000000e+02 2.08995456e-07
1.02400000e+03 4.50132642e-08
2.04800000e+03 4.20320156e-08
4.09600000e+03 1.61425931e-08
8.19200000e+03 5.77880442e-09
1.63840000e+04 2.81703770e-09
3.27680000e+04 9.87268830e-10


==> plot_data/mse_4_2.txt <==
2.00000000e+00 1.04142544e-04
4.00000000e+00 1.53597571e-05
8.00000000e+00 1.08432710e-05
1.60000000e+01 3.17708857e-06
3.20000000e+01 1.43319997e-06
6.40000000e+01 6.13329961e-07
1.28000000e+02 2.43168781e-07
2.56000000e+02 1.85403915e-07
5.12000000e+02 3.90820354e-08
1.02400000e+03 1.81940073e-08
2.04800000e+03 1.04319233e-08
4.09600000e+03 5.19134641e-09
8.19200000e+03 1.90859346e-09
1.63840000e+04 8.64578441e-10
3.27680000e+04 3.45104950e-10


==> plot_data/mse_4_3.txt <==
2.00000000e+00 1.19966480e-05
4.00000000e+00 3.61367478e-06
8.00000000e+00 9.91420705e-07
1.60000000e+01 6.10066039e-07
3.20000000e+01 3.08754199e-07
6.40000000e+01 9.67261074e-08
1.28000000e+02 7.01072814e-08
2.56000000e+02 2.31092502e-08
5.12000000e+02 1.60878266e-08
1.02400000e+03 6.82762082e-09
2.04800000e+03 1.79148021e-09
4.09600000e+03 1.28907606e-09
8.19200000e+03 5.04455608e-10
1.63840000e+04 1.56661929e-10
3.27680000e+04 5.10310700e-11


==> plot_data/mse_4_4.txt <==
2.00000000e+00 1.69720871e-06
4.00000000e+00 4.09729270e-07
8.00000000e+00 2.62715543e-07
1.60000000e+01 1.56257791e-07
3.20000000e+01 4.35474478e-08
6.40000000e+01 2.57295366e-08
1.28000000e+02 7.94470913e-09
2.56000000e+02 5.36422232e-09
5.12000000e+02 2.04090452e-09
1.02400000e+03 7.90003474e-10
2.04800000e+03 3.06358642e-10
4.09600000e+03 8.34209710e-11
8.19200000e+03 4.62676494e-11
1.63840000e+04 1.87927511e-11
3.27680000e+04 1.48832707e-11


==> plot_data/mse_5_0.txt <==
2.00000000e+00 6.42391272e-04
4.00000000e+00 3.15317832e-04
8.00000000e+00 9.01221376e-05
1.60000000e+01 3.29716917e-05
3.20000000e+01 1.03918035e-05
6.40000000e+01 1.44460420e-06
1.28000000e+02 1.00090910e-06
2.56000000e+02 3.83176924e-07
5.12000000e+02 1.96838172e-07
1.02400000e+03 1.01317774e-07
2.04800000e+03 2.01009733e-08
4.09600000e+03 7.57559216e-09
8.19200000e+03 2.74589113e-09
1.63840000e+04 7.30020103e-10
3.27680000e+04 3.97550439e-10


==> plot_data/mse_5_1.txt <==
2.00000000e+00 1.82082009e-04
4.00000000e+00 5.15173917e-05
8.00000000e+00 1.88060668e-05
1.60000000e+01 6.96317811e-06
3.20000000e+01 4.65327229e-06
6.40000000e+01 2.31236645e-06
1.28000000e+02 8.54261821e-07
2.56000000e+02 5.42719134e-07
5.12000000e+02 1.55312049e-07
1.02400000e+03 5.78305582e-08
2.04800000e+03 3.37308324e-08
4.09600000e+03 1.35994675e-08
8.19200000e+03 3.20539660e-09
1.63840000e+04 1.41672597e-09
3.27680000e+04 4.72244043e-10


==> plot_data/mse_5_2.txt <==
2.00000000e+00 4.08362735e-05
4.00000000e+00 1.23451987e-05
8.00000000e+00 4.62520494e-06
1.60000000e+01 2.69180242e-06
3.20000000e+01 1.31336506e-06
6.40000000e+01 4.85947115e-07
1.28000000e+02 1.34662634e-07
2.56000000e+02 1.03741263e-07
5.12000000e+02 3.56254552e-08
1.02400000e+03 8.73993459e-09
2.04800000e+03 1.87737331e-09
4.09600000e+03 1.57911591e-09
8.19200000e+03 5.06458582e-10
1.63840000e+04 3.13096659e-10
3.27680000e+04 9.80518400e-11


==> plot_data/mse_5_3.txt <==
2.00000000e+00 3.66687352e-06
4.00000000e+00 9.18425581e-07
8.00000000e+00 2.61289109e-07
1.60000000e+01 3.06855161e-07
3.20000000e+01 1.19003418e-07
6.40000000e+01 3.10917182e-08
1.28000000e+02 1.63526265e-08
2.56000000e+02 1.66014043e-08
5.12000000e+02 6.57678574e-09
1.02400000e+03 2.23649016e-09
2.04800000e+03 1.43806362e-09
4.09600000e+03 3.69584579e-10
8.19200000e+03 1.28819715e-10
1.63840000e+04 5.47858392e-11
3.27680000e+04 9.56635132e-12


==> plot_data/mse_5_4.txt <==
2.00000000e+00 5.52299057e-07
4.00000000e+00 1.60794678e-07
8.00000000e+00 9.82099125e-08
1.60000000e+01 2.44692706e-08
3.20000000e+01 8.58564020e-09
6.40000000e+01 5.33067078e-09
1.28000000e+02 2.76379146e-09
2.56000000e+02 1.55576772e-09
5.12000000e+02 5.92061333e-10
1.02400000e+03 2.48494364e-10
2.04800000e+03 1.29283091e-10
4.09600000e+03 5.20587575e-11
8.19200000e+03 1.20585994e-11
1.63840000e+04 4.63400637e-12
3.27680000e+04 2.11896335e-12


==> plot_data/mse_6_0.txt <==
2.00000000e+00 1.28417574e-03
4.00000000e+00 5.12269757e-04
8.00000000e+00 9.73901780e-05
1.60000000e+01 3.86847202e-05
3.20000000e+01 3.77815079e-05
6.40000000e+01 1.01897830e-05
1.28000000e+02 3.69767348e-06
2.56000000e+02 1.18246934e-06
5.12000000e+02 4.68706204e-07
1.02400000e+03 1.38375691e-07
2.04800000e+03 5.14458952e-08
4.09600000e+03 1.49249107e-08
8.19200000e+03 2.95214125e-09
1.63840000e+04 1.27774114e-09
3.27680000e+04 4.30202869e-10


==> plot_data/mse_6_1.txt <==
2.00000000e+00 8.05718004e-05
4.00000000e+00 2.20019123e-05
8.00000000e+00 1.93857921e-05
1.60000000e+01 1.25118083e-05
3.20000000e+01 7.13985491e-06
6.40000000e+01 2.00927001e-06
1.28000000e+02 4.95378684e-07
2.56000000e+02 2.86647068e-07
5.12000000e+02 9.34268226e-08
1.02400000e+03 3.34130394e-08
2.04800000e+03 2.00226440e-08
4.09600000e+03 3.89920719e-09
8.19200000e+03 1.43666817e-09
1.63840000e+04 8.20304844e-10
3.27680000e+04 2.45672865e-10


==> plot_data/mse_6_2.txt <==
2.00000000e+00 1.64089497e-05
4.00000000e+00 4.49673507e-06
8.00000000e+00 2.24718315e-06
1.60000000e+01 1.45033909e-06
3.20000000e+01 9.86059505e-07
6.40000000e+01 3.04065472e-07
1.28000000e+02 1.66173953e-07
2.56000000e+02 1.49519690e-07
5.12000000e+02 2.71475000e-08
1.02400000e+03 8.28813189e-09
2.04800000e+03 3.51286699e-09
4.09600000e+03 1.00484607e-09
8.19200000e+03 2.15428450e-10
1.63840000e+04 1.96409937e-10
3.27680000e+04 3.73907310e-11


==> plot_data/mse_6_3.txt <==
2.00000000e+00 3.80535317e-06
4.00000000e+00 9.55911141e-07
8.00000000e+00 3.44968390e-07
1.60000000e+01 8.47218466e-08
3.20000000e+01 5.41661873e-08
6.40000000e+01 2.96705945e-08
1.28000000e+02 7.33200381e-09
2.56000000e+02 4.72855931e-09
5.12000000e+02 3.01597956e-09
1.02400000e+03 1.49273868e-09
2.04800000e+03 4.86930707e-10
4.09600000e+03 1.46401983e-10
8.19200000e+03 7.65189552e-11
1.63840000e+04 3.03403833e-11
3.27680000e+04 7.94897390e-12


==> plot_data/mse_6_4.txt <==
2.00000000e+00 4.09239038e-07
4.00000000e+00 7.57441506e-08
8.00000000e+00 2.34496770e-08
1.60000000e+01 1.85761442e-08
3.20000000e+01 8.21746712e-09
6.40000000e+01 3.55367550e-09
1.28000000e+02 1.83325245e-09
2.56000000e+02 6.62283014e-10
5.12000000e+02 2.88725532e-10
1.02400000e+03 1.31102474e-10
2.04800000e+03 5.18781242e-11
4.09600000e+03 4.10064668e-11
8.19200000e+03 1.57792075e-11
1.63840000e+04 5.58420651e-12
3.27680000e+04 1.85721439e-12


==> plot_data/mse_7_0.txt <==
2.00000000e+00 6.59691513e-04
4.00000000e+00 1.06899091e-04
8.00000000e+00 4.38603013e-05
1.60000000e+01 1.01016086e-05
3.20000000e+01 4.68369298e-06
6.40000000e+01 1.43704044e-06
1.28000000e+02 8.74588825e-07
2.56000000e+02 2.75821672e-07
5.12000000e+02 1.18393543e-07
1.02400000e+03 4.85404629e-08
2.04800000e+03 1.40929655e-08
4.09600000e+03 1.02247232e-08
8.19200000e+03 4.27327280e-09
1.63840000e+04 8.17849090e-10
3.27680000e+04 5.24139664e-10


==> plot_data/mse_7_1.txt <==
2.00000000e+00 7.75138898e-04
4.00000000e+00 1.54536664e-04
8.00000000e+00 5.60145447e-05
1.60000000e+01 1.36926732e-05
3.20000000e+01 6.00294339e-06
6.40000000e+01 3.48999264e-06
1.28000000e+02 1.32264869e-06
2.56000000e+02 5.09087463e-07
5.12000000e+02 1.11258823e-07
1.02400000e+03 6.38817911e-08
2.04800000e+03 5.88442332e-08
4.09600000e+03 2.04618563e-08
8.19200000e+03 6.44302899e-09
1.63840000e+04 1.86898471e-09
3.27680000e+04 7.92220807e-10


==> plot_data/mse_7_2.txt <==
2.00000000e+00 1.00443508e-04
4.00000000e+00 1.46749223e-05
8.00000000e+00 4.72085219e-06
1.60000000e+01 1.60986225e-06
3.20000000e+01 5.46879008e-07
6.40000000e+01 2.81479528e-07
1.28000000e+02 1.87383709e-07
2.56000000e+02 1.22263841e-07
5.12000000e+02 4.84868144e-08
1.02400000e+03 2.27685196e-08
2.04800000e+03 8.82575409e-09
4.09600000e+03 2.57173695e-09
8.19200000e+03 1.34395887e-09
1.63840000e+04 6.37285506e-10
3.27680000e+04 2.43004495e-10


==> plot_data/mse_7_3.txt <==
2.00000000e+00 6.05396787e-06
4.00000000e+00 1.86363970e-06
8.00000000e+00 5.99715351e-07
1.60000000e+01 2.43718990e-07
3.20000000e+01 1.02936507e-07
6.40000000e+01 3.20843364e-08
1.28000000e+02 2.78885099e-08
2.56000000e+02 1.17151403e-08
5.12000000e+02 4.84587596e-09
1.02400000e+03 2.30707764e-09
2.04800000e+03 7.62376995e-10
4.09600000e+03 3.03301281e-10
8.19200000e+03 2.95444424e-10
1.63840000e+04 1.20820887e-10
3.27680000e+04 4.62736141e-11


==> plot_data/mse_7_4.txt <==
2.00000000e+00 1.85850149e-07
4.00000000e+00 1.37375144e-07
8.00000000e+00 5.05707444e-08
1.60000000e+01 1.85205962e-08
3.20000000e+01 7.31478979e-09
6.40000000e+01 2.23485559e-09
1.28000000e+02 1.09841404e-09
2.56000000e+02 4.96837365e-10
5.12000000e+02 3.59841933e-10
1.02400000e+03 2.12071904e-10
2.04800000e+03 9.27537149e-11
4.09600000e+03 5.41260453e-11
8.19200000e+03 7.01588635e-12
1.63840000e+04 3.81353141e-12
3.27680000e+04 2.76969221e-12


==> plot_data/mse_8_0.txt <==
2.00000000e+00 2.86388420e-04
4.00000000e+00 2.94239846e-04
8.00000000e+00 5.92939255e-05
1.60000000e+01 1.31529715e-05
3.20000000e+01 1.48533531e-05
6.40000000e+01 3.55333400e-06
1.28000000e+02 1.37825294e-06
2.56000000e+02 3.32677823e-07
5.12000000e+02 8.83686758e-08
1.02400000e+03 4.55131691e-08
2.04800000e+03 1.29654860e-08
4.09600000e+03 4.19481927e-09
8.19200000e+03 1.37446946e-09
1.63840000e+04 6.58088817e-10
3.27680000e+04 2.59720499e-10


==> plot_data/mse_8_1.txt <==
2.00000000e+00 1.23083338e-04
4.00000000e+00 3.65396009e-05
8.00000000e+00 1.74126999e-05
1.60000000e+01 6.72802563e-06
3.20000000e+01 4.05319921e-06
6.40000000e+01 8.76424859e-07
1.28000000e+02 5.01113909e-07
2.56000000e+02 1.62584015e-07
5.12000000e+02 7.83057208e-08
1.02400000e+03 5.56509828e-08
2.04800000e+03 1.09254910e-08
4.09600000e+03 3.31183966e-09
8.19200000e+03 1.53196225e-09
1.63840000e+04 7.15506680e-10
3.27680000e+04 1.87777266e-10


==> plot_data/mse_8_2.txt <==
2.00000000e+00 3.89215592e-05
4.00000000e+00 8.55814875e-06
8.00000000e+00 1.81032084e-06
1.60000000e+01 1.03223040e-06
3.20000000e+01 5.93090787e-07
6.40000000e+01 1.75700484e-07
1.28000000e+02 5.65167151e-08
2.56000000e+02 2.09541796e-08
5.12000000e+02 4.71568482e-09
1.02400000e+03 3.34019798e-09
2.04800000e+03 1.22525906e-09
4.09600000e+03 6.47951108e-10
8.19200000e+03 2.70249686e-10
1.63840000e+04 1.50700592e-10
3.27680000e+04 6.34265659e-11


==> plot_data/mse_8_3.txt <==
2.00000000e+00 5.20172920e-07
4.00000000e+00 1.77295580e-07
8.00000000e+00 4.06479162e-08
1.60000000e+01 3.72256095e-08
3.20000000e+01 1.07571629e-08
6.40000000e+01 6.47836052e-09
1.28000000e+02 3.02172894e-09
2.56000000e+02 1.29821415e-09
5.12000000e+02 4.12393498e-10
1.02400000e+03 2.62444883e-10
2.04800000e+03 1.60915701e-10
4.09600000e+03 3.35074362e-11
8.19200000e+03 2.28944657e-11
1.63840000e+04 9.51422541e-12
3.27680000e+04 3.16686528e-12


==> plot_data/mse_8_4.txt <==
2.00000000e+00 4.64443208e-08
4.00000000e+00 1.16856787e-08
8.00000000e+00 2.23634336e-09
1.60000000e+01 5.39568307e-10
3.20000000e+01 7.03089113e-10
6.40000000e+01 2.38541553e-10
1.28000000e+02 1.01942503e-10
2.56000000e+02 7.12586001e-11
5.12000000e+02 1.81961396e-11
1.02400000e+03 9.32626305e-12
2.04800000e+03 3.55969984e-12
4.09600000e+03 1.06463658e-12
8.19200000e+03 3.51812498e-13
1.63840000e+04 2.13982093e-13
3.27680000e+04 9.96127695e-14


==> plot_data/mse_9_0.txt <==
2.00000000e+00 3.39358160e-03
4.00000000e+00 4.94951983e-04
8.00000000e+00 1.89750327e-04
1.60000000e+01 7.53744223e-05
3.20000000e+01 7.34746661e-05
6.40000000e+01 2.23904908e-05
1.28000000e+02 6.85455676e-06
2.56000000e+02 1.09277729e-06
5.12000000e+02 3.97005652e-07
1.02400000e+03 1.58419404e-07
2.04800000e+03 7.75259045e-08
4.09600000e+03 1.44178572e-08
8.19200000e+03 2.67558200e-09
1.63840000e+04 1.33966314e-09
3.27680000e+04 2.76684064e-10


==> plot_data/mse_9_1.txt <==
2.00000000e+00 5.46899399e-05
4.00000000e+00 4.34951539e-05
8.00000000e+00 1.61552385e-05
1.60000000e+01 5.63587209e-06
3.20000000e+01 2.41512877e-06
6.40000000e+01 1.03159291e-06
1.28000000e+02 4.09056231e-07
2.56000000e+02 7.17842942e-08
5.12000000e+02 2.88939244e-08
1.02400000e+03 1.45312064e-08
2.04800000e+03 2.79512899e-09
4.09600000e+03 2.17286932e-09
8.19200000e+03 4.03084147e-10
1.63840000e+04 2.62304041e-10
3.27680000e+04 1.26313166e-10


==> plot_data/mse_9_2.txt <==
2.00000000e+00 5.57225849e-06
4.00000000e+00 1.88312119e-06
8.00000000e+00 6.48778826e-07
1.60000000e+01 2.49059554e-07
3.20000000e+01 1.11460399e-07
6.40000000e+01 6.69625959e-08
1.28000000e+02 1.51182879e-08
2.56000000e+02 1.32295354e-08
5.12000000e+02 5.46686418e-09
1.02400000e+03 2.01392997e-09
2.04800000e+03 5.31739412e-10
4.09600000e+03 2.81584853e-10
8.19200000e+03 1.19088193e-10
1.63840000e+04 3.04900209e-11
3.27680000e+04 8.93457839e-12


==> plot_data/mse_9_3.txt <==
2.00000000e+00 1.74384405e-07
4.00000000e+00 5.26647464e-08
8.00000000e+00 2.43746788e-08
1.60000000e+01 1.46965271e-08
3.20000000e+01 1.04750537e-08
6.40000000e+01 1.84055576e-09
1.28000000e+02 6.28997613e-10
2.56000000e+02 4.09252989e-10
5.12000000e+02 6.92258520e-11
1.02400000e+03 5.66337552e-11
2.04800000e+03 1.77390178e-11
4.09600000e+03 1.03014416e-11
8.19200000e+03 3.83529994e-12
1.63840000e+04 1.43989492e-12
3.27680000e+04 7.25698379e-13


==> plot_data/mse_9_4.txt <==
2.00000000e+00 1.91292252e-08
4.00000000e+00 5.45256589e-09
8.00000000e+00 2.63654245e-09
1.60000000e+01 1.37266176e-09
3.20000000e+01 8.76687117e-10
6.40000000e+01 2.23300806e-10
1.28000000e+02 6.98636069e-11
2.56000000e+02 1.87669544e-11
5.12000000e+02 5.88028139e-12
1.02400000e+03 2.18878080e-12
2.04800000e+03 7.87572765e-13
4.09600000e+03 2.58640822e-13
8.19200000e+03 9.21180084e-14
1.63840000e+04 4.38256513e-14
3.27680000e+04 2.12611024e-14


==> plot_data/rates_timings.txt <==
  0.60945650   0.62790791   0.47940123 
  0.55832912   0.59996656   0.43584351 
  0.60926748   0.57253180   0.41347900 
  0.58887071   0.61227576   0.48448116 
  0.64083339   0.64454035   0.45345160 
  0.65218833   0.65224300   0.41818905 
  0.62107675   0.64022649   0.44327460 
  0.68547513   0.70108755   0.40816920 
  0.83065882   0.81009371   0.37270365 


==> plot_data/speedup.txt <==
  1.34347045   2.60448353   2.04452159 
  1.25234883   3.15554022   2.43082635 
  2.85139575   5.42417559   1.87211244 
  1.44263481   3.49252196   2.34974291 
  3.17394292   7.81849932   2.16825997 
  9.68268886  15.32420057   1.67462741 
  2.93860776   4.98196433   1.92536889 
  9.21651208  10.57219689   1.34515702 
 41.92919640  36.93727985   0.90266742 


==> plot_data/table_rates_E.txt <==
  1.70002035
  1.95768054
  1.82565099
  1.87589306
  2.00758029
  1.92215076
  1.86469377
  1.99140201
  1.92775324


==> plot_data/table_rates_V.txt <==
  2.02519075
  1.94999765
  2.10773566
  2.70927296
  2.75882777
  2.87537725
  3.55344912
  4.04813512
  4.17805517


==> plot_data/table_rates_mse.txt <==
  0.81992885
  0.68154504
  0.68497027
  0.80830874
  0.67129011
  0.65635755
  0.72159451
  0.66101082
  0.61695052

